ADI: Adversarial Dominating Inputs in Vertical Federated Learning Systems

Vertical federated learning (VFL) system has recently become prominent as a concept to process data distributed across many individual sources without the need to centralize it. Multiple participants collaboratively train models based on their local data in a privacy-aware manner. To date, VFL has become a de facto solution to securely learn a model among organizations, allowing knowledge to be shared without compromising privacy of any individuals. Despite the prosperous development of VFL systems, we find that certain inputs of a participant, named adversarial dominating inputs (ADIs), can dominate the joint inference towards the direction of the adversary's will and force other (victim) participants to make negligible contributions, losing rewards that are usually offered regarding the importance of their contributions in federated learning scenarios. We conduct a systematic study on ADIs by first proving their existence in typical VFL systems. We then propose gradient-based methods to synthesize ADIs of various formats and exploit common VFL systems. We further launch greybox fuzz testing, guided by the saliency score of ``victim'' participants, to perturb adversary-controlled inputs and systematically explore the VFL attack surface in a privacy-preserving manner. We conduct an in-depth study on the influence of critical parameters and settings in synthesizing ADIs. Our study reveals new VFL attack opportunities, promoting the identification of unknown threats before breaches and building more secure VFL systems.

==> fig/SVD-recons-0-cifar-h10000.txt <==
x, y
1, 99.99
5, 99.99
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-0-cifar.txt <==
x, y
1, 99.99
5, 99.99
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-0-h10000.txt <==
x, y
1, 76.65
5, 93.18333333333334
10, 92.59166666666667
15, 93.84166666666667
20, 93.95
25, 94.2
30, 94.26666666666667
35, 94.44166666666666
40, 94.40833333333333

==> fig/SVD-recons-0.txt <==
x, y
1, 89.65
5, 93.31
10, 91.79
15, 93.99
20, 95.24
25, 94.43
30, 93.98
35, 94.34
40, 94.45

==> fig/SVD-recons-1-cifar-h10000.txt <==
x, y
1, 15.27
5, 99.66
10, 99.96
15, 99.99
20, 99.99
25, 99.99
30, 99.99
35, 99.99
40, 99.99

==> fig/SVD-recons-1-cifar.txt <==
x, y
1, 15.66
5, 99.66
10, 99.96
15, 99.96
20, 99.96
25, 99.96
30, 99.96
35, 99.96
40, 99.96

==> fig/SVD-recons-1-h10000.txt <==
x, y
1, 87.39166666666667
5, 89.90833333333333
10, 94.85
15, 95.33333333333333
20, 95.25833333333334
25, 95.40833333333333
30, 95.45
35, 95.45833333333333
40, 95.4

==> fig/SVD-recons-1.txt <==
x, y
1, 74.88
5, 93.08
10, 94.9
15, 95.18
20, 95.22
25, 94.89
30, 95.35
35, 95.42
40, 95.33

==> fig/SVD-recons-2-cifar-h10000.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-2-cifar.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-2-h10000.txt <==
x, y
1, 84.19166666666666
5, 92.525
10, 97.80833333333334
15, 98.2
20, 98.99166666666666
25, 98.49166666666666
30, 99.08333333333333
35, 99.14166666666667
40, 99.075

==> fig/SVD-recons-2.txt <==
x, y
1, 86.83
5, 91.00
10, 95.61
15, 95.58
20, 95.63
25, 96.15
30, 96.23
35, 97.02
40, 96.22

==> fig/SVD-recons-3-cifar-h10000.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-3-cifar.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-3-h10000.txt <==
x, y
1, 95.99166666666666
5, 96.31666666666666
10, 98.48333333333333
15, 99.125
20, 99.2
25, 99.2
30, 99.2
35, 99.2
40, 99.2

==> fig/SVD-recons-3.txt <==
x, y
1, 96.25
5, 96.03
10, 95.94
15, 95.95
20, 95.93
25, 95.93
30, 95.77
35, 95.80
40, 95.82

==> fig/SVD-recons-4-cifar-h10000.txt <==
x, y
1, 30.66
5, 99.87
10, 99.99
15, 99.99
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-4-cifar.txt <==
x, y
1, 28.02
5, 99.87
10, 99.99
15, 99.99
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-4-h10000.txt <==
x, y
1, 76.975
5, 92.625
10, 93.15833333333333
15, 95.26666666666667
20, 95.275
25, 95.375
30, 93.6
35, 93.675
40, 93.69166666666666

==> fig/SVD-recons-4.txt <==
x, y
1, 88.77
5, 89.94
10, 92.78
15, 95.71
20, 95.91
25, 95.76
30, 95.73
35, 95.76
40, 95.76

==> fig/SVD-recons-5-cifar-h10000.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-5-cifar.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-5-h10000.txt <==
x, y
1, 75.13333333333334
5, 88.625
10, 90.625
15, 90.55
20, 90.23333333333333
25, 90.3
30, 90.28333333333333
35, 90.21666666666667
40, 90.26666666666667

==> fig/SVD-recons-5.txt <==
x, y
1, 83.46
5, 90.11
10, 92.18
15, 94.38
20, 95.08
25, 95.85
30, 96.08
35, 96.2
40, 96.19

==> fig/SVD-recons-6-cifar-h10000.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-6-cifar.txt <==
x, y
1, 100
5, 100
10, 100
15, 100
20, 100
25, 100
30, 100
35, 100
40, 100

==> fig/SVD-recons-6-h10000.txt <==
x, y
1, 77.85
5, 90.2
10, 89.10833333333333
15, 92.325
20, 92.34166666666667
25, 92.575
30, 94.05
35, 94.38333333333334
40, 94.475

==> fig/SVD-recons-6.txt <==
x, y
1, 83.72
5, 85.83
10, 94.4
15, 95.1
20, 93.81
25, 94.51
30, 94.17
35, 94.11
40, 94.28

==> fig/SVD-recons-7-cifar-h10000.txt <==
x, y
1, 99.94
5, 99.97
10, 99.97
15, 99.97
20, 99.98
25, 99.97
30, 99.99
35, 99.99
40, 99.99

==> fig/SVD-recons-7-cifar.txt <==
x, y
1, 99.94
5, 99.97
10, 99.97
15, 99.97
20, 99.97
25, 99.97
30, 99.99
35, 99.99
40, 99.99

==> fig/SVD-recons-7-h10000.txt <==
x, y
1, 83.13333333333334
5, 90.34166666666667
10, 92.06666666666666
15, 92.46666666666667
20, 92.60833333333333
25, 92.68333333333334
30, 92.39166666666667
35, 92.5
40, 92.48333333333333

==> fig/SVD-recons-7.txt <==
x, y
1, 68.08
5, 81.17
10, 92.61
15, 91.46
20, 96.97
25, 97.85
30, 97.61
35, 96.75
40, 

==> fig/SVD-recons-8-cifar-h10000.txt <==
x, y
1, 99.94
5, 99.87
10, 99.98
15, 99.98
20, 99.99
25, 99.99
30, 99.99
35, 99.99
40, 99.99

==> fig/SVD-recons-8-cifar.txt <==
x, y
1, 99.94
5, 99.87
10, 99.98
15, 99.99
20, 99.99
25, 99.99
30, 99.99
35, 99.99
40, 99.99

==> fig/SVD-recons-8-h10000.txt <==
x, y
1, 94.43333333333334
5, 97.625
10, 98.35833333333333
15, 98.58333333333333
20, 98.5
25, 98.46666666666667
30, 98.49166666666666
35, 98.48333333333333
40, 98.48333333333333


==> fig/SVD-recons-8.txt <==
x, y
1, 85.54
5, 85.45
10, 93.02
15, 93.26
20, 93.48
25, 93.77
30, 94.70
35, 94.62
40, 94.63


==> fig/SVD-recons-9-cifar-h10000.txt <==
x, y
1, 99.73
5, 99.68
10, 99.86
15, 99.86
20, 99.86
25, 99.86
30, 99.86
35, 99.86
40, 99.86

==> fig/SVD-recons-9-cifar.txt <==
x, y
1, 99.73
5, 99.69
10, 99.86
15, 99.86
20, 99.86
25, 99.86
30, 99.86
35, 99.86
40, 99.86

==> fig/SVD-recons-9-h10000.txt <==
x, y
1, 61.05833333333333
5, 90.44166666666666
10, 91.325
15, 91.69166666666666
20, 91.49166666666666
25, 91.5
30, 91.5
35, 91.90833333333333
40, 91.83333333333333

==> fig/SVD-recons-9.txt <==
x, y
1, 72.8
5, 89.03
10, 92.97
15, 95.13
20, 93.22
25, 94.43
30, 94.42
35, 94.51
40, 95.02

==> fig/SVD-value-0-cifar-h10000.txt <==
x y
1 91.61834
2 28.300787
3 20.563108
4 12.535804
5 8.359216
6 7.763896
7 4.7168207
8 4.511663
9 3.906272
10 2.6003711
11 1.9182382
12 1.6131642
13 1.5264767
14 1.4575449
15 1.3581849
16 1.2516909
17 1.1159066
18 1.0971934
19 0.9776771
20 0.8735933
21 0.8135484
22 0.7912611
23 0.7264505
24 0.70811826
25 0.6308607
26 0.6080098
27 0.57204986
28 0.56225926
29 0.5491418
30 0.5371368
31 0.50812554
32 0.4916755
33 0.48106
34 0.46023846
35 0.4444456
36 0.43781003
37 0.4236124
38 0.4103293
39 0.38731682
40 0.38183227
41 0.3744104
42 0.36527744
43 0.3595777
44 0.3549398
45 0.34006584
46 0.33771217
47 0.33032832
48 0.32122537
49 0.3192632
50 0.31057307
51 0.30552164
52 0.2882129
53 0.28628677
54 0.2792705
55 0.2723804
56 0.26708907
57 0.2609526
58 0.2545001
59 0.25249875
60 0.24664669
61 0.2451334
62 0.24251828
63 0.2363789
64 0.23419285
65 0.23243296
66 0.22818935
67 0.22612496
68 0.22311997
69 0.2174849
70 0.21524625
71 0.20974603
72 0.20939854
73 0.20662639
74 0.2033564
75 0.20023485
76 0.19940466
77 0.1981456
78 0.19333105
79 0.19058074
80 0.18958233
81 0.18734567
82 0.18581577
83 0.18332237
84 0.18164943
85 0.18093716
86 0.17846872
87 0.17610544
88 0.17484811
89 0.1719508
90 0.17040397
91 0.16766559
92 0.16609277
93 0.16336685
94 0.16231786
95 0.16146243
96 0.15976799
97 0.15916887
98 0.1575258
99 0.15525961
100 0.15403424
101 0.15388595
102 0.15285592
103 0.15249802
104 0.1509253
105 0.14896636
106 0.14865343
107 0.1471739
108 0.14625296
109 0.1444262
110 0.14333387
111 0.14156647
112 0.14088558
113 0.1402089
114 0.14003202
115 0.13883205
116 0.13846773
117 0.13729464
118 0.13588768
119 0.13454479
120 0.13275625
121 0.1323614
122 0.13201258
123 0.13136859
124 0.1296654
125 0.12841287
126 0.12808287
127 0.12731987
128 0.12677854
129 0.12580445
130 0.12502429
131 0.12330021
132 0.122006945
133 0.12188546
134 0.1207945
135 0.12033936
136 0.11969021
137 0.11923646
138 0.11789244
139 0.117667474
140 0.11674892
141 0.11575398
142 0.11499307
143 0.114841454
144 0.114417806
145 0.11347601
146 0.11283991
147 0.111910425
148 0.11129149
149 0.111129746
150 0.11056571
151 0.11002232
152 0.109045245
153 0.10824699
154 0.10805559
155 0.107578084
156 0.10694867
157 0.10571704
158 0.105299845
159 0.10499558
160 0.103936285
161 0.10334461
162 0.103209294
163 0.10199592
164 0.10180812
165 0.10147681
166 0.1006405
167 0.10040594
168 0.099924326
169 0.099440396
170 0.098866135
171 0.09778269
172 0.09750431
173 0.0966658
174 0.09655104
175 0.09627423
176 0.09521061
177 0.09493573
178 0.09470167
179 0.094292164
180 0.0934983
181 0.09314983
182 0.092317134
183 0.091400035
184 0.09089435
185 0.090443954
186 0.09015578
187 0.08961166
188 0.08939153
189 0.08905311
190 0.08837181
191 0.08812087
192 0.08731028
193 0.08661271
194 0.085841864
195 0.08562954
196 0.08540772
197 0.084903166
198 0.084337704
199 0.084061526
200 0.08348711
201 0.08317214
202 0.08279516
203 0.08240179
204 0.08194306
205 0.08175415
206 0.081161976
207 0.08094149
208 0.08015025
209 0.07985433
210 0.079731785
211 0.07912839
212 0.07889908
213 0.0783073
214 0.078027785
215 0.077720165
216 0.07702265
217 0.07692219
218 0.07627721
219 0.07615618
220 0.07601445
221 0.0752206
222 0.07487522
223 0.074745074
224 0.07427609
225 0.07377872
226 0.07373892
227 0.07335265
228 0.07300818
229 0.072758466
230 0.07225314
231 0.072175846
232 0.07199579
233 0.07160143
234 0.071132176
235 0.07082346
236 0.07055525
237 0.07040057
238 0.0699097
239 0.06976668
240 0.06937693
241 0.06927706
242 0.068912685
243 0.06852602
244 0.06809741
245 0.06788927
246 0.067600235
247 0.06727717
248 0.06685147
249 0.06668734
250 0.06642222
251 0.06621528
252 0.065800354
253 0.065609805
254 0.06544532
255 0.06525901
256 0.06498467
257 0.064866744
258 0.064340204
259 0.064223446
260 0.06374286
261 0.06347629
262 0.063414216
263 0.06290263
264 0.062474962
265 0.062409468
266 0.06228642
267 0.061870545
268 0.061734684
269 0.061652087
270 0.06119475
271 0.060733825
272 0.06061399
273 0.06050073
274 0.06045552
275 0.06014226
276 0.059924427
277 0.05978229
278 0.059555855
279 0.059210867
280 0.058822084
281 0.05872909
282 0.058513604
283 0.05829555
284 0.05820066
285 0.058045696
286 0.057611253
287 0.05754991
288 0.05724771
289 0.056993835
290 0.056892075
291 0.056842726
292 0.056582596
293 0.05635557
294 0.0560776
295 0.05603227
296 0.055638347
297 0.055626735
298 0.0552611
299 0.055239946
300 0.05479254
301 0.05468721
302 0.05430922
303 0.054173898
304 0.054002743
305 0.053811684
306 0.05347495
307 0.053339884
308 0.05307614
309 0.053014982
310 0.05296792
311 0.052682307
312 0.05247324
313 0.052411985
314 0.05209123
315 0.05184874
316 0.051787794
317 0.05165625
318 0.051399656
319 0.051273372
320 0.051088914
321 0.05091545
322 0.0505017
323 0.05039836
324 0.050251223
325 0.05012091
326 0.049834177
327 0.049678653
328 0.04958863
329 0.049195103
330 0.04910417
331 0.049048238
332 0.048935894
333 0.048474792
334 0.048295144
335 0.048043918
336 0.047942594
337 0.047754176
338 0.04754927
339 0.047468618
340 0.04742272
341 0.047190063
342 0.04703427
343 0.04692953
344 0.046856914
345 0.0467549
346 0.0463903
347 0.046302505
348 0.046035208
349 0.045960408
350 0.0458062
351 0.045631062
352 0.045559645
353 0.045355774
354 0.045136135
355 0.045020647
356 0.04492971
357 0.044741407
358 0.04457371
359 0.04445208
360 0.044082135
361 0.04405878
362 0.043834664
363 0.043791264
364 0.04371227
365 0.043627754
366 0.04343847
367 0.043191645
368 0.043072708
369 0.042980928
370 0.042840246
371 0.042734675
372 0.042594712
373 0.042542234
374 0.04243232
375 0.04229572
376 0.042189084
377 0.042058956
378 0.041886665
379 0.04169844
380 0.04162788
381 0.041507293
382 0.041389387
383 0.041206475
384 0.041165352
385 0.041095816
386 0.040808853
387 0.04078639
388 0.040719025
389 0.04054831
390 0.040380724
391 0.04035967
392 0.040233735

==> fig/SVD-value-0-cifar.txt <==
x y
1 28.763617
2 9.035254
3 7.1694765
4 3.9905515
5 2.7703629
6 2.424972
7 1.6465087
8 1.4540612
9 1.2415323
10 0.8334275
11 0.6417772
12 0.51286477
13 0.48794177
14 0.4775734
15 0.46392003
16 0.4296433
17 0.36480308
18 0.3422696
19 0.31580076
20 0.2872072
21 0.27249968
22 0.25430357
23 0.23719718
24 0.22141226
25 0.20964637
26 0.20572926
27 0.1954561
28 0.19289961
29 0.18473731
30 0.17990758
31 0.17532095
32 0.17195031
33 0.16225792
34 0.15615638
35 0.1514814
36 0.14397864
37 0.14325169
38 0.14030068
39 0.13372971
40 0.13186905
41 0.12510858
42 0.12224752
43 0.1197123
44 0.116387144
45 0.11462437
46 0.11333196
47 0.10805595
48 0.10713359
49 0.104033805
50 0.097160995
51 0.09501558
52 0.09123003
53 0.08708158
54 0.08431359
55 0.0817748
56 0.08120274
57 0.078251585
58 0.07742637
59 0.07387567
60 0.07321488
61 0.07301319
62 0.07022259
63 0.06964441
64 0.06844084
65 0.067466624
66 0.06628135
67 0.06558857
68 0.06522588
69 0.06470438
70 0.06262663
71 0.06186574
72 0.05940473
73 0.05914897
74 0.057109874
75 0.056970462
76 0.056632902
77 0.054817162
78 0.054071303
79 0.05323832
80 0.05263704
81 0.05060906
82 0.050188635
83 0.049388282
84 0.04867048
85 0.047423903
86 0.046987887
87 0.04673941
88 0.046061024
89 0.04535573
90 0.045010738
91 0.044541325
92 0.042928785
93 0.042535722
94 0.042425055
95 0.041086517
96 0.040812068
97 0.040078577
98 0.039905086
99 0.039489735
100 0.039220605
101 0.03900226
102 0.038819302
103 0.03785643
104 0.03757084
105 0.037114248
106 0.03670211
107 0.036339287
108 0.03587172
109 0.0356155
110 0.03515921
111 0.0347312
112 0.034455374
113 0.03413788
114 0.03350957
115 0.033382792
116 0.032972604
117 0.03261472
118 0.03234391
119 0.031917907
120 0.03131711
121 0.03109116
122 0.030759513
123 0.030392246
124 0.030091738
125 0.029912945
126 0.029714497
127 0.029372346
128 0.029176628
129 0.02898778
130 0.028237702
131 0.027994307
132 0.027814245
133 0.027134327
134 0.026985835
135 0.026822343
136 0.026652934
137 0.026307942
138 0.025805796
139 0.025563678
140 0.025439491
141 0.025381273
142 0.025071744
143 0.024925817
144 0.024557931
145 0.024262564
146 0.024004333
147 0.023942625
148 0.02351968
149 0.023320837
150 0.023125378
151 0.022894444
152 0.0224711
153 0.0224206
154 0.022362618
155 0.021923015
156 0.02185218
157 0.02170919
158 0.021497346
159 0.021114955
160 0.021076338
161 0.020881137
162 0.020680808
163 0.020486357
164 0.020425804
165 0.02012279
166 0.020069003
167 0.019700112
168 0.019462992
169 0.019353876
170 0.019127106
171 0.019097084
172 0.019031055
173 0.018886188
174 0.01865962
175 0.018560173
176 0.018360432
177 0.018112365
178 0.018083423
179 0.01792797
180 0.017800977
181 0.01747209
182 0.017267337
183 0.017173884
184 0.01697683
185 0.016863506
186 0.016770931
187 0.016589774
188 0.016498223
189 0.016407192
190 0.016296577
191 0.01614054
192 0.015963513
193 0.015896784
194 0.015735922
195 0.015621251
196 0.015472249
197 0.015411791
198 0.015232295
199 0.015085109
200 0.014972028
201 0.014863052
202 0.014767622
203 0.01470023
204 0.014558054
205 0.014505506
206 0.014433326
207 0.014362182
208 0.014230813
209 0.014214626
210 0.014120325
211 0.013967078
212 0.013890705
213 0.013807948
214 0.01372105
215 0.013635624
216 0.0135313915
217 0.013325047
218 0.013268866
219 0.013183957
220 0.013089008
221 0.013054319
222 0.012914177
223 0.012817414
224 0.012753124
225 0.012645816
226 0.01254787
227 0.012435121
228 0.012379785
229 0.012340649
230 0.012241336
231 0.012209441
232 0.012029347
233 0.011885904
234 0.011858103
235 0.011801645
236 0.01169469
237 0.011650992
238 0.011623141
239 0.011496859
240 0.011450831
241 0.011420899
242 0.01135026
243 0.0112792365
244 0.011183711
245 0.011170102
246 0.011057848
247 0.01095596
248 0.010919692
249 0.010903353
250 0.010831706
251 0.010736758
252 0.010701946
253 0.010661563
254 0.010603946
255 0.010500632
256 0.010457099
257 0.010403209
258 0.010328278
259 0.0102653615
260 0.010231276
261 0.010200993
262 0.010135451
263 0.010088288
264 0.010046881
265 0.010026093
266 0.009957208
267 0.009909571
268 0.009903214
269 0.009792191
270 0.009748511
271 0.009705607
272 0.009687916
273 0.009602975
274 0.00955138
275 0.00950399
276 0.009466335
277 0.009445777
278 0.009375411
279 0.009351346
280 0.009301883
281 0.009243598
282 0.009224454
283 0.009173335
284 0.009144728
285 0.009107142
286 0.009090755
287 0.009018327
288 0.008960594
289 0.0089117605
290 0.008842113
291 0.00880244
292 0.008782712
293 0.00873949
294 0.008676219
295 0.008613101
296 0.008610929
297 0.0085841995
298 0.008520748
299 0.008475646
300 0.008468806
301 0.0084215235
302 0.008388956
303 0.008329776
304 0.008309127
305 0.008285281
306 0.008252487
307 0.008197461
308 0.008170165
309 0.008086166
310 0.0080579575
311 0.008025828
312 0.007966359
313 0.007942187
314 0.007925516
315 0.007891013
316 0.007842974
317 0.0078045046
318 0.007766876
319 0.0077593583
320 0.007712886
321 0.0076757437
322 0.007631844
323 0.0076098
324 0.007584681
325 0.0075318757
326 0.0074895048
327 0.007453958
328 0.0074272244
329 0.0074229008
330 0.007383937
331 0.0073720114
332 0.007323614
333 0.0072972523
334 0.0072649866
335 0.007234423
336 0.007220489
337 0.007200971
338 0.0071930317
339 0.0071641295
340 0.007136706
341 0.007103403
342 0.0070886984
343 0.007061093
344 0.0070086964
345 0.006991882
346 0.0069618043
347 0.0069454378
348 0.006905063
349 0.0068624113
350 0.006852352
351 0.006832593
352 0.0068173357
353 0.0067675123
354 0.0067496407
355 0.006726024
356 0.0067117615
357 0.006674375
358 0.006662125
359 0.0066533173
360 0.00657858
361 0.006528216
362 0.00651709
363 0.006508589
364 0.006479507
365 0.0064753992
366 0.006442513
367 0.0063919057
368 0.0063726413
369 0.006335358
370 0.006327661
371 0.0063044005
372 0.006280912
373 0.006273136
374 0.006243392
375 0.0062340302
376 0.0062091257
377 0.00619269
378 0.006162182
379 0.006139693
380 0.0061169234
381 0.0061074193
382 0.006035312
383 0.0060248915
384 0.0060126698
385 0.0060020923
386 0.005981516
387 0.005952655
388 0.00594945
389 0.005931288
390 0.0059094755
391 0.0058961897
392 0.0058553168

==> fig/SVD-value-0-h10000.txt <==
x y
1 91.2695
2 38.289413
3 22.218
4 16.493935
5 10.854577
6 7.102184
7 6.3783975
8 5.8633213
9 5.252234
10 4.538462
11 4.090988
12 3.7375388
13 3.2203329
14 3.077023
15 2.7872741
16 2.7235787
17 2.5359135
18 2.4563518
19 2.3693585
20 2.3178537
21 2.2085295
22 2.172027
23 2.071429
24 1.9623325
25 1.914667
26 1.8192338
27 1.8092647
28 1.7294364
29 1.6959362
30 1.6598719
31 1.5939507
32 1.5697529
33 1.5243582
34 1.5156715
35 1.4080774
36 1.4001794
37 1.3691075
38 1.3318809
39 1.2882043
40 1.274844
41 1.258978
42 1.2415025
43 1.2127762
44 1.2031245
45 1.1642218
46 1.1050315
47 1.0936648
48 1.0757735
49 1.0635402
50 1.0345229
51 1.0182711
52 1.0041126
53 0.98882073
54 0.9714489
55 0.96452814
56 0.95470786
57 0.9322925
58 0.92265415
59 0.90450454
60 0.8906473
61 0.88047475
62 0.8582529
63 0.84878004
64 0.8335587
65 0.8329124
66 0.82116556
67 0.79439175
68 0.7890811
69 0.78117937
70 0.76410204
71 0.7558568
72 0.7508958
73 0.7447423
74 0.72899044
75 0.7217417
76 0.71282136
77 0.70667154
78 0.7019442
79 0.6946395
80 0.68411195
81 0.6730653
82 0.6668961
83 0.65791655
84 0.6509687
85 0.6411433
86 0.6391877
87 0.6320729
88 0.6254452
89 0.61488235
90 0.609748
91 0.595319
92 0.5923331
93 0.5840129
94 0.5784001
95 0.57077587
96 0.56319404
97 0.5604861
98 0.55577123
99 0.5517387
100 0.5503188
101 0.53553736
102 0.529302
103 0.523268
104 0.5191266
105 0.5153356
106 0.5082906
107 0.50123775
108 0.49787048
109 0.49641895
110 0.48816174
111 0.48394117
112 0.47687456
113 0.47467825
114 0.468908
115 0.4649653
116 0.45439836
117 0.45300105
118 0.4466841
119 0.4463459
120 0.44271192
121 0.43650803
122 0.43554157
123 0.43149135
124 0.42460164
125 0.4228887
126 0.41963813
127 0.41540715
128 0.4119334
129 0.41037112
130 0.40587753
131 0.4028708
132 0.39580515
133 0.39358616
134 0.38828176
135 0.3847807
136 0.381434
137 0.38035417
138 0.374257
139 0.37275138
140 0.36879456
141 0.36712882
142 0.36471638
143 0.36087033
144 0.35864937
145 0.35663837
146 0.3474423
147 0.34520325
148 0.34313807
149 0.34100464
150 0.33799323
151 0.33599284
152 0.33329982
153 0.33214435
154 0.3295665
155 0.32631484
156 0.32343072
157 0.32076517
158 0.31871936
159 0.3180418
160 0.31502432
161 0.31045985
162 0.30879292
163 0.3039196
164 0.3020815
165 0.30012614
166 0.29704103
167 0.2946415
168 0.2915466
169 0.28732407
170 0.2863405
171 0.28193069
172 0.2810579
173 0.27876443
174 0.27566203
175 0.27367452
176 0.2715754
177 0.26759726
178 0.26614168
179 0.26388082
180 0.26228696
181 0.25854462
182 0.25742328
183 0.25590083
184 0.25426218
185 0.25177717
186 0.25053662
187 0.24830398
188 0.24721368
189 0.24444097
190 0.24280748
191 0.24061567
192 0.2386524
193 0.23770861
194 0.23426813
195 0.23275927
196 0.23032357
197 0.22950819
198 0.22856276
199 0.22722492
200 0.225661
201 0.2226779
202 0.22062065
203 0.21931276
204 0.21873373
205 0.21561445
206 0.21285774
207 0.2110751
208 0.2091018
209 0.2082266
210 0.20730154
211 0.20291528
212 0.20180555
213 0.19966324
214 0.19751446
215 0.19750308
216 0.19565615
217 0.19470903
218 0.19266422
219 0.18960303
220 0.18932934
221 0.18744682
222 0.18715972
223 0.18612361
224 0.1850355
225 0.18412483
226 0.1822096
227 0.18135951
228 0.17879017
229 0.17690109
230 0.17572819
231 0.17463674
232 0.1741606
233 0.17250046
234 0.17200077
235 0.17031941
236 0.16936904
237 0.16885124
238 0.16612354
239 0.16528472
240 0.16419597
241 0.16239543
242 0.1605515
243 0.15885307
244 0.15760498
245 0.15729994
246 0.15680964
247 0.15562421
248 0.15468907
249 0.15152916
250 0.15004143
251 0.14851049
252 0.14681272
253 0.14631702
254 0.14406845
255 0.14339961
256 0.14267248
257 0.14224786
258 0.14050026
259 0.13983725
260 0.13767964
261 0.13718577
262 0.13513833
263 0.1347437
264 0.13402094
265 0.13230734
266 0.13200901
267 0.13112974
268 0.12865591
269 0.12790403
270 0.12713537
271 0.12601534
272 0.12517947
273 0.12471119
274 0.12397996
275 0.12256827
276 0.12202179
277 0.11994763
278 0.11882387
279 0.117878556
280 0.11741064
281 0.11651777
282 0.11513672
283 0.11485532
284 0.11380246
285 0.11334988
286 0.1125702
287 0.11105324
288 0.10982974
289 0.10903831
290 0.108570755
291 0.10818323
292 0.10668679
293 0.10573974
294 0.10505754
295 0.10329949
296 0.10196482
297 0.10139753
298 0.10076981
299 0.0985942
300 0.09757413
301 0.09708351
302 0.095490396
303 0.094626635
304 0.094258405
305 0.0933175
306 0.092348695
307 0.09011959
308 0.08929298
309 0.08895626
310 0.088671066
311 0.08738221
312 0.086745545
313 0.08567757
314 0.08456074
315 0.0834094
316 0.0828541
317 0.08213987
318 0.080928914
319 0.07989106
320 0.078990616
321 0.07774021
322 0.07639084
323 0.07602726
324 0.07535033
325 0.07465098
326 0.07379212
327 0.07172937
328 0.0713447
329 0.07071439
330 0.070424214
331 0.069171995
332 0.06806673
333 0.06733711
334 0.06681996
335 0.065521166
336 0.06436893
337 0.06403705
338 0.06287702
339 0.062357694
340 0.060829747
341 0.060055226
342 0.059099626
343 0.05795072
344 0.057492837
345 0.057334438
346 0.056314357
347 0.055117883
348 0.053274885
349 0.05286486
350 0.052429967
351 0.049783006
352 0.049436
353 0.047680598
354 0.047127258
355 0.046389077
356 0.04536976
357 0.043739397
358 0.042821787
359 0.04227954
360 0.0415054
361 0.040843632
362 0.039773833
363 0.039198212
364 0.03842
365 0.036673404
366 0.035972957
367 0.035286013
368 0.033172853
369 0.03215549
370 0.031225592
371 0.030616375
372 0.030155225
373 0.028473131
374 0.027942881
375 0.02705619
376 0.025971485
377 0.025237741
378 0.023849597
379 0.022675255
380 0.022386163
381 0.020380605
382 0.018075231
383 0.016351933
384 0.015861407
385 0.014576049
386 0.011777995
387 0.010259092
388 0.009723093
389 0.007777235
390 0.006678429
391 6.645244e-15
392 1.7463413e-16

==> fig/SVD-value-0.txt <==
x y
1 22.853678
2 10.160418
3 9.002516
4 8.229476
5 7.6440887
6 5.2221994
7 4.5433674
8 3.6511889
9 3.2806246
10 2.873055
11 2.4797187
12 2.243121
13 2.0749345
14 2.066912
15 1.9702823
16 1.7529306
17 1.7373052
18 1.6556234
19 1.5366986
20 1.5086968
21 1.4501548
22 1.3857716
23 1.2934389
24 1.2476374
25 1.1959772
26 1.1809962
27 1.1382833
28 1.1115934
29 1.0513811
30 1.0376731
31 1.0164635
32 0.94175076
33 0.9052779
34 0.89314866
35 0.869754
36 0.84932023
37 0.83698934
38 0.7991662
39 0.7929159
40 0.7733363
41 0.77113914
42 0.7487537
43 0.7337823
44 0.72457075
45 0.7214612
46 0.7091875
47 0.69214135
48 0.68856704
49 0.671648
50 0.66160345
51 0.65437365
52 0.6465821
53 0.6356846
54 0.6271558
55 0.6217024
56 0.61764544
57 0.60290587
58 0.60130507
59 0.595713
60 0.5922371
61 0.5784427
62 0.5727147
63 0.56935936
64 0.55810815
65 0.55039084
66 0.5407892
67 0.53160274
68 0.52368957
69 0.51992804
70 0.5128176
71 0.51135004
72 0.5069091
73 0.50357836
74 0.495234
75 0.49332112
76 0.48846477
77 0.48357567
78 0.48060313
79 0.47985613
80 0.47227764
81 0.46929243
82 0.46421674
83 0.45599383
84 0.45402133
85 0.4509158
86 0.44528082
87 0.4397721
88 0.4335863
89 0.43152574
90 0.42689607
91 0.42235413
92 0.417931
93 0.4115073
94 0.40861148
95 0.40757155
96 0.40002394
97 0.39755082
98 0.39367577
99 0.39185864
100 0.38785326
101 0.38216227
102 0.38117367
103 0.3786819
104 0.37715474
105 0.3743323
106 0.37161872
107 0.3693966
108 0.36812982
109 0.3664587
110 0.3606352
111 0.35628754
112 0.35404813
113 0.35133034
114 0.3469793
115 0.34448007
116 0.342272
117 0.3408807
118 0.33747172
119 0.33158123
120 0.3303071
121 0.32846707
122 0.32734764
123 0.32363403
124 0.3203122
125 0.31722522
126 0.3153261
127 0.31341633
128 0.31207797
129 0.31138214
130 0.3058427
131 0.30553535
132 0.30366978
133 0.2992718
134 0.29771864
135 0.29494858
136 0.292719
137 0.28959116
138 0.28848538
139 0.28661537
140 0.28508863
141 0.2824776
142 0.28105628
143 0.27871007
144 0.27618274
145 0.27538785
146 0.27415606
147 0.2709364
148 0.26935643
149 0.26639906
150 0.2644369
151 0.26352254
152 0.2611702
153 0.26010504
154 0.2563661
155 0.25533935
156 0.25343114
157 0.25115767
158 0.25086206
159 0.24882038
160 0.24702731
161 0.2441556
162 0.24263088
163 0.24168941
164 0.2401714
165 0.23772888
166 0.23686929
167 0.2345638
168 0.23336259
169 0.23217979
170 0.23021857
171 0.22806397
172 0.22620773
173 0.2256761
174 0.22369424
175 0.22129232
176 0.21980509
177 0.21866101
178 0.21760328
179 0.214978
180 0.21211226
181 0.21179818
182 0.20926462
183 0.20766692
184 0.20709588
185 0.20442991
186 0.20413525
187 0.20251535
188 0.20106058
189 0.19951151
190 0.19828448
191 0.19642267
192 0.19512166
193 0.1919442
194 0.19075006
195 0.18918431
196 0.18784067
197 0.18647353
198 0.18562636
199 0.18434767
200 0.18292663
201 0.18123451
202 0.18107688
203 0.17824718
204 0.17717595
205 0.17630781
206 0.17450011
207 0.17396584
208 0.17360939
209 0.17192683
210 0.17056872
211 0.16955549
212 0.16833888
213 0.16737725
214 0.166806
215 0.1660032
216 0.16301486
217 0.16197519
218 0.16110715
219 0.16007605
220 0.1583313
221 0.15708606
222 0.15633067
223 0.15549047
224 0.15459648
225 0.15333675
226 0.15227182
227 0.15093595
228 0.15016243
229 0.14824678
230 0.14741702
231 0.14552598
232 0.1451357
233 0.14460048
234 0.14400417
235 0.14261964
236 0.14139073
237 0.14076464
238 0.13931763
239 0.13694243
240 0.13589683
241 0.13566846
242 0.13469741
243 0.13371979
244 0.1333708
245 0.13287613
246 0.13127837
247 0.1288833
248 0.12810971
249 0.12593322
250 0.12548093
251 0.12410848
252 0.12334376
253 0.12217032
254 0.120467305
255 0.12021627
256 0.11938088
257 0.11772797
258 0.11671961
259 0.1157559
260 0.11398993
261 0.11376532
262 0.11205956
263 0.11172564
264 0.11134683
265 0.110357225
266 0.10823198
267 0.10788803
268 0.10617973
269 0.10580088
270 0.10450582
271 0.10352088
272 0.102633245
273 0.100721546
274 0.10018605
275 0.098504856
276 0.09788398
277 0.0972408
278 0.09627521
279 0.095152214
280 0.09469656
281 0.094543226
282 0.09278554
283 0.09128025
284 0.09070234
285 0.090210296
286 0.08895308
287 0.088777326
288 0.0880909
289 0.08672756
290 0.085418046
291 0.08487852
292 0.08440971
293 0.08360785
294 0.08300093
295 0.081927724
296 0.081026725
297 0.08057815
298 0.07940119
299 0.07859733
300 0.07778797
301 0.07701435
302 0.07629481
303 0.075978756
304 0.07528245
305 0.07411619
306 0.07375862
307 0.07212139
308 0.071994126
309 0.07059709
310 0.0703221
311 0.06942973
312 0.06733579
313 0.06655164
314 0.06597901
315 0.0655883
316 0.065056875
317 0.06430898
318 0.0641706
319 0.06335541
320 0.061880246
321 0.06124733
322 0.059872206
323 0.05972099
324 0.059299704
325 0.05825261
326 0.05765376
327 0.056671984
328 0.0561202
329 0.054726426
330 0.05444921
331 0.053762738
332 0.053571712
333 0.052161317
334 0.051467184
335 0.050850566
336 0.05030834
337 0.05002301
338 0.048439857
339 0.047639795
340 0.046842832
341 0.046007775
342 0.04520186
343 0.044206258
344 0.042978074
345 0.04260458
346 0.041753367
347 0.041115064
348 0.04071491
349 0.03968582
350 0.038990986
351 0.037291456
352 0.03674493
353 0.036405317
354 0.035970554
355 0.035468463
356 0.034843724
357 0.034397133
358 0.034100264
359 0.03340823
360 0.032952543
361 0.032273766
362 0.031970225
363 0.030468555
364 0.02998303
365 0.029390693
366 0.02855013
367 0.026935233
368 0.026692813
369 0.025445526
370 0.024550188
371 0.02325272
372 0.022784377
373 0.021666378
374 0.02126724
375 0.02039718
376 0.019962884
377 0.019337479
378 0.01902482
379 0.018558541
380 0.017965129
381 0.017486893
382 0.016794812
383 0.01590319
384 0.015048761
385 0.014503209
386 0.013867555
387 0.012664811
388 0.012116999
389 0.010185517
390 0.009069898
391 0.007196077
392 0.0026365826

==> fig/SVD-value-1-cifar-h10000.txt <==
x y
1 80.47762
2 53.318954
3 14.191256
4 9.990476
5 8.817342
6 6.8643293
7 5.3067355
8 5.215473
9 4.480603
10 4.1496
11 3.4231722
12 3.3423197
13 3.066027
14 2.6920056
15 2.4796867
16 2.4060225
17 2.3017173
18 2.0465853
19 1.921565
20 1.7628434
21 1.6563059
22 1.6313828
23 1.5816969
24 1.5249158
25 1.4821358
26 1.4108758
27 1.3781596
28 1.3171198
29 1.2560169
30 1.2308145
31 1.1958783
32 1.1670619
33 1.1343892
34 1.1158282
35 1.1070285
36 1.0704318
37 1.0204692
38 1.0171553
39 0.9825566
40 0.9564879
41 0.9367219
42 0.9214259
43 0.8976857
44 0.8870633
45 0.87405574
46 0.8546275
47 0.8277364
48 0.82450813
49 0.8133656
50 0.7856094
51 0.7800213
52 0.7742829
53 0.76153874
54 0.7569314
55 0.7371168
56 0.7288621
57 0.72435874
58 0.71969754
59 0.71146214
60 0.7079796
61 0.6791363
62 0.6736632
63 0.663826
64 0.6526162
65 0.64430916
66 0.64266294
67 0.63249415
68 0.6279965
69 0.6242583
70 0.6146214
71 0.61057323
72 0.5990764
73 0.5932835
74 0.5887514
75 0.58374786
76 0.5801307
77 0.5734776
78 0.5647885
79 0.56224364
80 0.5582128
81 0.55354863
82 0.5489459
83 0.5400146
84 0.5365
85 0.5279996
86 0.5247013
87 0.52323633
88 0.51154786
89 0.5066749
90 0.504987
91 0.502899
92 0.4982944
93 0.49701795
94 0.49333593
95 0.48453462
96 0.48161924
97 0.47874323
98 0.47481656
99 0.47301307
100 0.47113055
101 0.47021124
102 0.4631358
103 0.46174893
104 0.4589993
105 0.4553813
106 0.45247084
107 0.45115665
108 0.44923592
109 0.44372857
110 0.44090572
111 0.4391861
112 0.43809652
113 0.43526703
114 0.4338057
115 0.43078813
116 0.42688653
117 0.42515773
118 0.42291284
119 0.41975477
120 0.41851544
121 0.41322058
122 0.40997237
123 0.4092631
124 0.4063301
125 0.40524328
126 0.40344387
127 0.39953172
128 0.39884645
129 0.39531636
130 0.39420754
131 0.39073578
132 0.3900295
133 0.38821098
134 0.38600856
135 0.38459235
136 0.38210568
137 0.38025692
138 0.37982884
139 0.37778503
140 0.37500605
141 0.37407058
142 0.3721761
143 0.37115487
144 0.36972055
145 0.36894283
146 0.3668288
147 0.3641577
148 0.36377499
149 0.36226577
150 0.36151564
151 0.35948315
152 0.3578942
153 0.35605174
154 0.35369372
155 0.35178012
156 0.34936377
157 0.3468387
158 0.34600428
159 0.34517068
160 0.34406123
161 0.341855
162 0.34118974
163 0.33880064
164 0.3369807
165 0.33641103
166 0.33461356
167 0.33345047
168 0.3317944
169 0.33008802
170 0.32827467
171 0.3277042
172 0.3260456
173 0.32493836
174 0.32427213
175 0.32354853
176 0.32256892
177 0.3218024
178 0.31998265
179 0.3185431
180 0.3178241
181 0.3170465
182 0.31665626
183 0.31505486
184 0.31438914
185 0.31275365
186 0.31189683
187 0.31076947
188 0.30977622
189 0.30744988
190 0.30633193
191 0.3056221
192 0.30536
193 0.30447114
194 0.30349815
195 0.30273423
196 0.30221274
197 0.2999338
198 0.2987178
199 0.2981197
200 0.2977861
201 0.29725987
202 0.29575357
203 0.295461
204 0.2942924
205 0.29265076
206 0.29159483
207 0.28995866
208 0.2896208
209 0.2886983
210 0.28848553
211 0.2877786
212 0.286975
213 0.28604868
214 0.28538764
215 0.2846842
216 0.2837703
217 0.28273502
218 0.28139767
219 0.28072503
220 0.27969918
221 0.2783445
222 0.27803257
223 0.27718067
224 0.2769782
225 0.27569282
226 0.27534983
227 0.27454957
228 0.2735693
229 0.27280656
230 0.2726486
231 0.27194735
232 0.270999
233 0.27074108
234 0.2697504
235 0.26877728
236 0.26801738
237 0.2669575
238 0.26640418
239 0.2657097
240 0.26497713
241 0.26436603
242 0.26400062
243 0.26291808
244 0.26161012
245 0.2606934
246 0.26017207
247 0.2599559
248 0.25978842
249 0.25899494
250 0.2584575
251 0.25756237
252 0.25731975
253 0.25689152
254 0.2559754
255 0.25560233
256 0.25513166
257 0.25423265
258 0.2540062
259 0.25280383
260 0.2523322
261 0.25140843
262 0.25098404
263 0.2501164
264 0.24978119
265 0.24910727
266 0.24868165
267 0.24761197
268 0.24730758
269 0.246364
270 0.24556842
271 0.24501638
272 0.24400729
273 0.2438542
274 0.24339594
275 0.24281958
276 0.24203546
277 0.24157667
278 0.24106234
279 0.24080834
280 0.23911875
281 0.23883538
282 0.23817943
283 0.23777269
284 0.23715505
285 0.23694223
286 0.23633105
287 0.2358471
288 0.23498341
289 0.23447473
290 0.23413903
291 0.23332508
292 0.23285809
293 0.23197035
294 0.23109913
295 0.23084071
296 0.23031457
297 0.230137
298 0.22961368
299 0.22916117
300 0.22843204
301 0.22794114
302 0.22754946
303 0.22699063
304 0.226442
305 0.2259526
306 0.22560775
307 0.22515236
308 0.2245657
309 0.22366968
310 0.22352017
311 0.22281487
312 0.22264765
313 0.2221857
314 0.22165553
315 0.22114109
316 0.22075349
317 0.22057877
318 0.22047347
319 0.2200809
320 0.21970937
321 0.21862452
322 0.21847568
323 0.2179894
324 0.21756902
325 0.21718353
326 0.21638383
327 0.2157869
328 0.21539491
329 0.21452776
330 0.21422836
331 0.21347278
332 0.21314974
333 0.21285746
334 0.21212503
335 0.21190482
336 0.21152674
337 0.21103726
338 0.21078853
339 0.21065807
340 0.2101695
341 0.20973249
342 0.20920561
343 0.20835324
344 0.20796771
345 0.20767815
346 0.20744982
347 0.20692436
348 0.20664564
349 0.20624012
350 0.2059364
351 0.2053046
352 0.20499772
353 0.20466764
354 0.20403866
355 0.20370294
356 0.20328641
357 0.2029669
358 0.20270687
359 0.20223433
360 0.201829
361 0.2015284
362 0.20138283
363 0.20101629
364 0.20021261
365 0.19974919
366 0.19947061
367 0.19865789
368 0.1984609
369 0.19826862
370 0.19805315
371 0.19748667
372 0.1972823
373 0.19693685
374 0.1965439
375 0.19609298
376 0.19575702
377 0.19567563
378 0.19505149
379 0.19462112
380 0.19440591
381 0.1938634
382 0.19347402
383 0.19295153
384 0.19267693
385 0.19206868
386 0.19198136
387 0.19171284
388 0.1914834
389 0.19079405
390 0.19006938
391 0.18997356
392 0.18963829

==> fig/SVD-value-1-cifar.txt <==
x y
1 25.593678
2 16.809008
3 4.2474737
4 3.0446992
5 2.7735016
6 2.1496353
7 1.6640452
8 1.5183457
9 1.3366075
10 1.3089579
11 1.0572202
12 0.96426934
13 0.92855597
14 0.8172459
15 0.7520224
16 0.7194091
17 0.6390789
18 0.6008041
19 0.5850267
20 0.54252404
21 0.5365706
22 0.50590205
23 0.4956047
24 0.47744563
25 0.45910537
26 0.43485463
27 0.42598993
28 0.40263554
29 0.39830235
30 0.3910486
31 0.38091308
32 0.3761499
33 0.36143494
34 0.35249844
35 0.34874675
36 0.34669933
37 0.3330572
38 0.32417968
39 0.32096693
40 0.31700492
41 0.30579478
42 0.2980134
43 0.2943914
44 0.29262197
45 0.28769028
46 0.2851515
47 0.2777998
48 0.27212623
49 0.26652473
50 0.2620168
51 0.25949526
52 0.25791088
53 0.25437114
54 0.25103933
55 0.24818648
56 0.24380668
57 0.24036059
58 0.24009575
59 0.2354616
60 0.23229435
61 0.23137093
62 0.22982974
63 0.22549435
64 0.22330615
65 0.22178194
66 0.22037998
67 0.2154752
68 0.21401362
69 0.21238509
70 0.20772412
71 0.20711315
72 0.20587869
73 0.20262757
74 0.20153262
75 0.19809763
76 0.19497602
77 0.19409327
78 0.19067094
79 0.18952945
80 0.18782037
81 0.18660042
82 0.18461642
83 0.18447112
84 0.18293567
85 0.17985976
86 0.17816308
87 0.17621157
88 0.17599921
89 0.17385162
90 0.17218834
91 0.16986415
92 0.16841565
93 0.1679456
94 0.167361
95 0.16567425
96 0.16313024
97 0.16274787
98 0.16197836
99 0.16003716
100 0.15845644
101 0.1575179
102 0.1568805
103 0.15500504
104 0.15317447
105 0.15239635
106 0.15152128
107 0.15036628
108 0.14875793
109 0.1484107
110 0.14726855
111 0.1460361
112 0.14468805
113 0.14282727
114 0.14241463
115 0.1413965
116 0.1393434
117 0.13864231
118 0.13789025
119 0.13654643
120 0.13589457
121 0.13423477
122 0.13401863
123 0.13294211
124 0.13244402
125 0.1313013
126 0.13051297
127 0.12998116
128 0.12873487
129 0.12796618
130 0.1274072
131 0.125927
132 0.12516257
133 0.12428364
134 0.12338016
135 0.12242689
136 0.12191404
137 0.121544205
138 0.1200449
139 0.119890325
140 0.11928067
141 0.11846714
142 0.11798876
143 0.117123425
144 0.11609413
145 0.114925236
146 0.11452471
147 0.11397992
148 0.113796525
149 0.11351167
150 0.11225821
151 0.11113955
152 0.110479295
153 0.1098071
154 0.109397784
155 0.108324334
156 0.10780854
157 0.107046
158 0.106641926
159 0.10530262
160 0.10493671
161 0.104660414
162 0.10450757
163 0.103838965
164 0.10285643
165 0.10208243
166 0.10194847
167 0.10064653
168 0.10044888
169 0.10003162
170 0.099739656
171 0.0991811
172 0.09863139
173 0.097966
174 0.09747541
175 0.09727925
176 0.09648471
177 0.09590456
178 0.09497326
179 0.0947214
180 0.09367747
181 0.09304321
182 0.09281188
183 0.09196121
184 0.09174949
185 0.09093477
186 0.090384915
187 0.090184815
188 0.089384496
189 0.08862423
190 0.08842344
191 0.08792252
192 0.087562345
193 0.0866837
194 0.08617778
195 0.08584215
196 0.08558588
197 0.08555837
198 0.084660545
199 0.0845605
200 0.08410586
201 0.08332979
202 0.08303437
203 0.082722716
204 0.08230624
205 0.08173188
206 0.081332065
207 0.081269
208 0.08086224
209 0.08082777
210 0.07994719
211 0.079560645
212 0.078986414
213 0.07872635
214 0.07807061
215 0.07797568
216 0.07747922
217 0.07719872
218 0.07678599
219 0.07620266
220 0.07571118
221 0.07527652
222 0.07487497
223 0.07441006
224 0.07399523
225 0.07352398
226 0.07272044
227 0.07250641
228 0.07211963
229 0.0718998
230 0.07148926
231 0.07121932
232 0.07076538
233 0.07032327
234 0.07003941
235 0.06955859
236 0.069088124
237 0.06883072
238 0.068574026
239 0.068037435
240 0.067939214
241 0.067318656
242 0.06720531
243 0.06703055
244 0.06666856
245 0.066509575
246 0.066387005
247 0.06581571
248 0.065141276
249 0.06511011
250 0.06484009
251 0.06400787
252 0.06388956
253 0.06365514
254 0.0632472
255 0.062955536
256 0.06272753
257 0.06224144
258 0.061875813
259 0.06173631
260 0.061397754
261 0.060899213
262 0.060717795
263 0.06038707
264 0.060011275
265 0.059905615
266 0.05971652
267 0.05943701
268 0.05875783
269 0.058513902
270 0.058445834
271 0.058319226
272 0.05805756
273 0.057628
274 0.05746854
275 0.057072423
276 0.05630787
277 0.05606834
278 0.05584483
279 0.0556282
280 0.055454317
281 0.05520115
282 0.05477244
283 0.054592364
284 0.05443412
285 0.053876106
286 0.0536754
287 0.05321941
288 0.05302819
289 0.05289399
290 0.052416887
291 0.052036457
292 0.051937975
293 0.051805373
294 0.05137213
295 0.051090207
296 0.05089447
297 0.05071802
298 0.050549965
299 0.0500095
300 0.049756587
301 0.049518183
302 0.049158633
303 0.048828863
304 0.048462816
305 0.048267253
306 0.047902424
307 0.0477629
308 0.047625452
309 0.047549956
310 0.047261503
311 0.046922944
312 0.046707597
313 0.046527546
314 0.046109423
315 0.045669075
316 0.045558527
317 0.045310516
318 0.045184284
319 0.04487097
320 0.044767752
321 0.044421535
322 0.044294417
323 0.04405564
324 0.043855403
325 0.04343736
326 0.04340229
327 0.043136235
328 0.04277846
329 0.04243399
330 0.04221509
331 0.041973293
332 0.04176584
333 0.041534152
334 0.041252363
335 0.041080352
336 0.04095386
337 0.040632527
338 0.040299673
339 0.04015796
340 0.03990383
341 0.039601263
342 0.039440855
343 0.03938936
344 0.039066486
345 0.038899835
346 0.03858783
347 0.038504682
348 0.03822626
349 0.038030423
350 0.037958242
351 0.03748484
352 0.037209235
353 0.03708247
354 0.03684094
355 0.036688935
356 0.036462177
357 0.036295585
358 0.036225602
359 0.036160238
360 0.035869453
361 0.03525511
362 0.03506286
363 0.034934413
364 0.034858663
365 0.034668688
366 0.034372654
367 0.034278337
368 0.0340688
369 0.033807907
370 0.033557948
371 0.03321522
372 0.033020232
373 0.03297257
374 0.032732654
375 0.032657787
376 0.03243942
377 0.03233959
378 0.03186353
379 0.031777665
380 0.03142776
381 0.031395193
382 0.0312471
383 0.03095376
384 0.030775309
385 0.030573469
386 0.030404506
387 0.030182496
388 0.030025642
389 0.02995034
390 0.029606216
391 0.029372402
392 0.029249208

==> fig/SVD-value-1-h10000.txt <==
x y
1 29.627834
2 20.77887
3 10.665526
4 5.3486915
5 4.7892013
6 3.5439303
7 3.0780919
8 2.9769192
9 2.478929
10 1.8966542
11 1.8482342
12 1.7286061
13 1.5384039
14 1.365464
15 1.3022807
16 1.2144996
17 1.1478101
18 1.0939012
19 0.9829698
20 0.9537848
21 0.88767356
22 0.8478336
23 0.8275585
24 0.78917176
25 0.7809904
26 0.73352826
27 0.6925517
28 0.66745305
29 0.64391774
30 0.61978495
31 0.59657496
32 0.5890344
33 0.5764813
34 0.555667
35 0.51843095
36 0.51347584
37 0.49910408
38 0.4803465
39 0.47436732
40 0.45292246
41 0.45176136
42 0.44697773
43 0.43442094
44 0.42866656
45 0.42305607
46 0.40340322
47 0.39674225
48 0.38480026
49 0.3780438
50 0.36765936
51 0.36157385
52 0.3536268
53 0.34497818
54 0.3431465
55 0.3332792
56 0.32092482
57 0.31743976
58 0.31497845
59 0.31103134
60 0.30959728
61 0.3049107
62 0.3005352
63 0.29191208
64 0.2839561
65 0.27847707
66 0.27491423
67 0.27158546
68 0.26919317
69 0.26242542
70 0.25936806
71 0.25638562
72 0.2536427
73 0.25145203
74 0.24666826
75 0.24485256
76 0.24087021
77 0.23885603
78 0.23369575
79 0.23011887
80 0.22430126
81 0.2225475
82 0.22085063
83 0.21598005
84 0.2142671
85 0.21091941
86 0.21045229
87 0.20795646
88 0.2060837
89 0.20433833
90 0.20019934
91 0.1964437
92 0.19252555
93 0.19080944
94 0.188485
95 0.18691963
96 0.1822026
97 0.17960027
98 0.17580703
99 0.17467786
100 0.17293347
101 0.16960058
102 0.1684116
103 0.16718929
104 0.16523945
105 0.16391529
106 0.16104296
107 0.15923621
108 0.15657823
109 0.15543126
110 0.15439935
111 0.15269764
112 0.1501642
113 0.14634873
114 0.14530025
115 0.14478947
116 0.1425618
117 0.14109665
118 0.13891587
119 0.13762347
120 0.13574839
121 0.13436015
122 0.1341315
123 0.13264428
124 0.12944365
125 0.1273326
126 0.12510915
127 0.12433959
128 0.123699635
129 0.12225463
130 0.12088971
131 0.119745016
132 0.11657826
133 0.115905926
134 0.114011616
135 0.11312867
136 0.112962864
137 0.11160608
138 0.10970593
139 0.10913184
140 0.108358726
141 0.106297456
142 0.10516588
143 0.10416781
144 0.10276111
145 0.10169843
146 0.09893849
147 0.09796392
148 0.097862154
149 0.09604696
150 0.09565102
151 0.09394454
152 0.09309945
153 0.09275553
154 0.09151028
155 0.089532025
156 0.088503204
157 0.0875451
158 0.08610632
159 0.0854423
160 0.084972516
161 0.08356343
162 0.082849756
163 0.081776544
164 0.08042781
165 0.07999718
166 0.07942786
167 0.07895334
168 0.07782908
169 0.07668526
170 0.07633107
171 0.075008646
172 0.07354141
173 0.073287554
174 0.07225946
175 0.07187064
176 0.0714407
177 0.071165174
178 0.06928378
179 0.068976104
180 0.06829689
181 0.06704846
182 0.06695705
183 0.06612499
184 0.06565148
185 0.06515124
186 0.06464204
187 0.06390918
188 0.06347067
189 0.0624754
190 0.061384685
191 0.060983628
192 0.060781967
193 0.060497243
194 0.05979882
195 0.05839544
196 0.058095034
197 0.057618607
198 0.0573033
199 0.057107702
200 0.05642636
201 0.05551242
202 0.054585528
203 0.05398436
204 0.053568635
205 0.05281055
206 0.05267352
207 0.052345183
208 0.052050386
209 0.051346347
210 0.05039409
211 0.04999813
212 0.04941899
213 0.048853986
214 0.048673898
215 0.04781798
216 0.047363702
217 0.04732195
218 0.046907544
219 0.04636274
220 0.045706756
221 0.04544217
222 0.045300506
223 0.044710696
224 0.044450723
225 0.0439684
226 0.04370962
227 0.042545773
228 0.04249611
229 0.042182136
230 0.041819897
231 0.04138342
232 0.041164115
233 0.040990897
234 0.04060869
235 0.040339265
236 0.039731983
237 0.03947316
238 0.039051328
239 0.038774267
240 0.038319003
241 0.03779381
242 0.037144367
243 0.03688614
244 0.036646754
245 0.036090005
246 0.036008738
247 0.035473436
248 0.035102442
249 0.034503486
250 0.034394156
251 0.034288596
252 0.034020875
253 0.03335021
254 0.033048857
255 0.03270708
256 0.03253864
257 0.031989973
258 0.031894322
259 0.03171669
260 0.03156901
261 0.031377736
262 0.0303559
263 0.030310176
264 0.02995069
265 0.029712908
266 0.029459057
267 0.02917333
268 0.029006666
269 0.028691353
270 0.028477967
271 0.028193027
272 0.027682457
273 0.027593728
274 0.027263677
275 0.02703254
276 0.026920574
277 0.026397036
278 0.026216097
279 0.025896337
280 0.02579931
281 0.025267508
282 0.02511404
283 0.024533616
284 0.024396922
285 0.02427794
286 0.024224428
287 0.023707137
288 0.023492575
289 0.023164617
290 0.022920849
291 0.022836331
292 0.022598699
293 0.022257548
294 0.022110807
295 0.022025652
296 0.02140801
297 0.021264635
298 0.021061772
299 0.02076568
300 0.020588586
301 0.020321235
302 0.020029744
303 0.019501751
304 0.019282507
305 0.018946743
306 0.018816305
307 0.018652068
308 0.018555155
309 0.018451221
310 0.018176487
311 0.01797471
312 0.017552571
313 0.017469525
314 0.017430235
315 0.01717595
316 0.016991856
317 0.01652062
318 0.016278451
319 0.016070334
320 0.015773915
321 0.01558484
322 0.015411665
323 0.015130406
324 0.014795795
325 0.01472284
326 0.014527853
327 0.014322546
328 0.014199608
329 0.014043773
330 0.013606713
331 0.013441864
332 0.013246608
333 0.012844732
334 0.012660704
335 0.012522182
336 0.01250931
337 0.012142745
338 0.011969231
339 0.011879933
340 0.011541334
341 0.011344809
342 0.011046238
343 0.010754937
344 0.010553952
345 0.010398053
346 0.010123017
347 0.010007591
348 0.009849316
349 0.009613581
350 0.009441364
351 0.0092225615
352 0.009123025
353 0.00890989
354 0.008773
355 0.008675698
356 0.008582271
357 0.008426729
358 0.008340062
359 0.008135715
360 0.008050949
361 0.007899574
362 0.0076127304
363 0.00730067
364 0.0071549113
365 0.0069160387
366 0.006544134
367 0.0062920265
368 0.0061406037
369 0.0057304474
370 0.0055832746
371 0.0052218516
372 0.004831263
373 0.0045921286
374 0.004404402
375 0.004200672
376 0.004175961
377 0.0040292256
378 0.0038419112
379 0.0034310897
380 0.0031807453
381 0.002794304
382 0.0025488774
383 0.0016462542
384 0.0013053777
385 0.0012003543
386 0.0010391998
387 0.000880768
388 0.0008404112
389 0.00024903103
390 0.00016225442
391 6.553927e-05
392 3.1915206e-05

==> fig/SVD-value-1.txt <==
x y
1 25.871487
2 9.761613
3 7.743724
4 5.768409
5 5.044629
6 4.0798435
7 3.263358
8 2.8163776
9 2.6747687
10 2.413578
11 1.9228417
12 1.8488867
13 1.7128652
14 1.6092701
15 1.5396475
16 1.4489547
17 1.4266448
18 1.3645674
19 1.317435
20 1.1881338
21 1.1789136
22 1.1456842
23 1.1416147
24 1.1032497
25 1.0712461
26 1.0526719
27 1.0179421
28 1.0007069
29 0.9761706
30 0.9666419
31 0.9298649
32 0.9151827
33 0.90766716
34 0.88877237
35 0.85015154
36 0.8452052
37 0.8383395
38 0.8053763
39 0.7899055
40 0.78334427
41 0.76739174
42 0.75077313
43 0.737997
44 0.73368615
45 0.7109965
46 0.7075826
47 0.69072884
48 0.68493134
49 0.6701254
50 0.6670138
51 0.65968895
52 0.6421156
53 0.6384571
54 0.6281791
55 0.6266968
56 0.62507135
57 0.60677356
58 0.60188264
59 0.59199107
60 0.5796183
61 0.5757905
62 0.5644995
63 0.55557686
64 0.5520211
65 0.5463711
66 0.5365672
67 0.5354298
68 0.51911265
69 0.5176572
70 0.5091787
71 0.50396276
72 0.50082994
73 0.49615213
74 0.49472466
75 0.48529065
76 0.48152456
77 0.47526687
78 0.471288
79 0.46509656
80 0.4632634
81 0.45754516
82 0.45145354
83 0.44688743
84 0.44273785
85 0.4387251
86 0.42764562
87 0.42471954
88 0.42178205
89 0.41879004
90 0.41703168
91 0.41222253
92 0.40891343
93 0.4060124
94 0.4032456
95 0.39709485
96 0.3899446
97 0.38693312
98 0.38133094
99 0.37785834
100 0.37421668
101 0.37196755
102 0.36877775
103 0.3667822
104 0.36253232
105 0.3589917
106 0.3541001
107 0.35092616
108 0.34763482
109 0.34336033
110 0.34284315
111 0.33860183
112 0.33592045
113 0.33474985
114 0.3299669
115 0.3262597
116 0.32455486
117 0.32088268
118 0.32048994
119 0.3190054
120 0.31280482
121 0.31194973
122 0.3108589
123 0.3041472
124 0.30329618
125 0.29995334
126 0.29736745
127 0.2956627
128 0.29019466
129 0.28707
130 0.28402832
131 0.2828125
132 0.2800246
133 0.2790979
134 0.27784052
135 0.27388135
136 0.27167454
137 0.2705425
138 0.2686053
139 0.2645267
140 0.26371697
141 0.26014823
142 0.25977626
143 0.25577843
144 0.25435093
145 0.24846143
146 0.24607934
147 0.24488051
148 0.243282
149 0.24205971
150 0.24068977
151 0.23882593
152 0.23690547
153 0.23572476
154 0.23507792
155 0.23413184
156 0.22998199
157 0.22788163
158 0.2273972
159 0.22611132
160 0.22359228
161 0.22129555
162 0.21960728
163 0.21947666
164 0.2180873
165 0.21273427
166 0.2125213
167 0.21164301
168 0.20847057
169 0.20735465
170 0.20490745
171 0.20118803
172 0.20055881
173 0.19922517
174 0.1978487
175 0.1951529
176 0.19381066
177 0.19300883
178 0.19210719
179 0.19019544
180 0.18811804
181 0.18702532
182 0.18643203
183 0.1844145
184 0.18284717
185 0.18058252
186 0.17957143
187 0.17892168
188 0.1769592
189 0.17484756
190 0.17387
191 0.17332414
192 0.17160037
193 0.17078513
194 0.16858613
195 0.16572243
196 0.16478293
197 0.16421624
198 0.16323175
199 0.16093087
200 0.16022138
201 0.15920454
202 0.15851371
203 0.1572782
204 0.1559919
205 0.15527973
206 0.15383708
207 0.1526221
208 0.15068494
209 0.14968064
210 0.14773113
211 0.14700727
212 0.14580181
213 0.14495887
214 0.14389893
215 0.14215572
216 0.1404183
217 0.13944353
218 0.13877404
219 0.13815674
220 0.13728334
221 0.13583209
222 0.13475157
223 0.13339953
224 0.13155852
225 0.13041545
226 0.1278812
227 0.12643705
228 0.1254115
229 0.12483492
230 0.124401264
231 0.12358526
232 0.123234175
233 0.12251254
234 0.120950036
235 0.11945681
236 0.118320376
237 0.11717451
238 0.11664987
239 0.11616741
240 0.11470525
241 0.11352311
242 0.112690404
243 0.111541346
244 0.11007842
245 0.1091485
246 0.107944585
247 0.107362784
248 0.1062706
249 0.1058018
250 0.105053574
251 0.10443571
252 0.102882385
253 0.10116814
254 0.10033789
255 0.099630944
256 0.098328866
257 0.09765461
258 0.0968293
259 0.09625329
260 0.095877916
261 0.09405816
262 0.09345039
263 0.092886485
264 0.09211535
265 0.0916945
266 0.09003266
267 0.088726595
268 0.08823525
269 0.08728629
270 0.08669566
271 0.08582564
272 0.08478542
273 0.0842633
274 0.082914665
275 0.08144059
276 0.08129237
277 0.080327615
278 0.079981506
279 0.07920025
280 0.07844852
281 0.077899925
282 0.07696627
283 0.0761631
284 0.07592747
285 0.07518021
286 0.07476671
287 0.07371504
288 0.07239837
289 0.07183356
290 0.07100263
291 0.070667446
292 0.069474034
293 0.06882695
294 0.06859551
295 0.06692737
296 0.06675612
297 0.06601522
298 0.06573386
299 0.06416577
300 0.06364211
301 0.06349411
302 0.062957495
303 0.06233728
304 0.06182521
305 0.06168369
306 0.05978862
307 0.059565853
308 0.058883443
309 0.058061603
310 0.057955395
311 0.057050012
312 0.055613197
313 0.05529577
314 0.054921743
315 0.05430262
316 0.053695045
317 0.053190343
318 0.05255027
319 0.051718716
320 0.051501777
321 0.050332528
322 0.050187163
323 0.049715485
324 0.048450503
325 0.048168443
326 0.047476266
327 0.046707205
328 0.0461965
329 0.045078482
330 0.04472143
331 0.044428244
332 0.04347468
333 0.04328379
334 0.042458437
335 0.04171746
336 0.041304156
337 0.041016832
338 0.040163696
339 0.039623972
340 0.039106127
341 0.037999682
342 0.037529297
343 0.03672251
344 0.036376763
345 0.035193704
346 0.03508585
347 0.034533046
348 0.03397267
349 0.033713017
350 0.03343137
351 0.033153195
352 0.03252035
353 0.03170992
354 0.030957112
355 0.030124636
356 0.029365212
357 0.028342929
358 0.02777341
359 0.02708172
360 0.026841108
361 0.02538511
362 0.025136132
363 0.024188522
364 0.023571415
365 0.023094703
366 0.02212122
367 0.02197139
368 0.02119539
369 0.020697491
370 0.020139027
371 0.019846957
372 0.01900223
373 0.018500691
374 0.018416204
375 0.018090177
376 0.017151162
377 0.016378015
378 0.015313572
379 0.014938644
380 0.013938254
381 0.0136182
382 0.013091275
383 0.011907041
384 0.010993442
385 0.010243171
386 0.009636561
387 0.008466546
388 0.007967388
389 0.0056105796
390 0.004491132
391 0.001803832
392 0.00036968742

==> fig/SVD-value-2-cifar-h10000.txt <==
x y
1 92.5369
2 25.962664
3 21.971142
4 9.805883
5 7.0692363
6 6.464424
7 5.412906
8 3.8051043
9 2.4450786
10 2.3123033
11 2.0843315
12 1.6918494
13 1.5957605
14 1.4700856
15 1.4067768
16 1.32039
17 1.2588763
18 1.0341489
19 0.97499144
20 0.923589
21 0.85759115
22 0.83160156
23 0.8176014
24 0.76912516
25 0.729433
26 0.70483017
27 0.67038596
28 0.6537924
29 0.6347626
30 0.602282
31 0.5815241
32 0.56566495
33 0.5616523
34 0.54207885
35 0.5080665
36 0.50366974
37 0.4769049
38 0.4690885
39 0.46287724
40 0.44251963
41 0.4308448
42 0.416611
43 0.41090024
44 0.40906984
45 0.39890185
46 0.38158032
47 0.37587267
48 0.373701
49 0.3627654
50 0.35985354
51 0.35844508
52 0.35263398
53 0.3455246
54 0.33654475
55 0.33495247
56 0.32751927
57 0.3213617
58 0.3173458
59 0.31203744
60 0.3074082
61 0.30231464
62 0.2972043
63 0.29311004
64 0.29177752
65 0.2855186
66 0.2830433
67 0.27992555
68 0.27815202
69 0.2751055
70 0.2728993
71 0.269615
72 0.26777625
73 0.26621184
74 0.26391527
75 0.2614039
76 0.2574838
77 0.25572497
78 0.25441915
79 0.24984255
80 0.24704549
81 0.24499172
82 0.24216682
83 0.23837562
84 0.23651907
85 0.23592952
86 0.23326181
87 0.23170415
88 0.2290832
89 0.22665396
90 0.2254538
91 0.22296786
92 0.21967532
93 0.21878631
94 0.21643615
95 0.21556479
96 0.21215501
97 0.21060658
98 0.20855206
99 0.2083281
100 0.20625842
101 0.20395401
102 0.20243306
103 0.20032771
104 0.19825703
105 0.19721524
106 0.19597381
107 0.19432557
108 0.19178641
109 0.191208
110 0.1897772
111 0.18912901
112 0.186337
113 0.18468878
114 0.1817919
115 0.18111911
116 0.1800848
117 0.17906742
118 0.17740539
119 0.17645104
120 0.17407982
121 0.17341994
122 0.17117713
123 0.16971913
124 0.16907845
125 0.16860712
126 0.16739915
127 0.16620743
128 0.1659461
129 0.16492379
130 0.16333784
131 0.16288109
132 0.16087082
133 0.16028513
134 0.15838777
135 0.15810542
136 0.15712258
137 0.15658519
138 0.15509261
139 0.15467651
140 0.15213074
141 0.15180525
142 0.15080471
143 0.14941894
144 0.14777498
145 0.14658196
146 0.14563957
147 0.14503467
148 0.14302588
149 0.14292267
150 0.14248422
151 0.14105877
152 0.14074144
153 0.13946001
154 0.13840988
155 0.13748167
156 0.13658156
157 0.13597678
158 0.1342403
159 0.1338362
160 0.13354158
161 0.13232693
162 0.1312719
163 0.13038488
164 0.13011073
165 0.1283963
166 0.12738162
167 0.12724993
168 0.12623331
169 0.12601718
170 0.12524484
171 0.12500758
172 0.124051735
173 0.12319151
174 0.123003
175 0.12099248
176 0.120865025
177 0.12031891
178 0.119786754
179 0.11938721
180 0.119022034
181 0.11793759
182 0.11784161
183 0.116455734
184 0.115869746
185 0.115370534
186 0.11497685
187 0.11450001
188 0.11425702
189 0.113288864
190 0.11287045
191 0.112321444
192 0.111619465
193 0.11123313
194 0.110735536
195 0.1097346
196 0.109576896
197 0.10909826
198 0.10881841
199 0.107798696
200 0.10714561
201 0.10687621
202 0.10659786
203 0.10565816
204 0.10560917
205 0.10492359
206 0.1046125
207 0.10389822
208 0.10323422
209 0.10275331
210 0.10190801
211 0.10169606
212 0.1013231
213 0.10036559
214 0.100194514
215 0.10012652
216 0.099585496
217 0.099042624
218 0.09860115
219 0.098078996
220 0.09720177
221 0.09711736
222 0.09663555
223 0.09606521
224 0.095733315
225 0.09551849
226 0.09442577
227 0.09410593
228 0.0937938
229 0.093669556
230 0.09344672
231 0.09288727
232 0.0921408
233 0.09188936
234 0.09163897
235 0.09131378
236 0.09090694
237 0.09060036
238 0.09046475
239 0.09023539
240 0.089571916
241 0.08913075
242 0.08865706
243 0.08853579
244 0.08812481
245 0.08770094
246 0.087310895
247 0.086951025
248 0.086589955
249 0.086481206
250 0.085735075
251 0.0855097
252 0.08515495
253 0.08483333
254 0.08452144
255 0.08420777
256 0.083810665
257 0.08361436
258 0.083522566
259 0.082780525
260 0.08243676
261 0.08189931
262 0.081745654
263 0.08125809
264 0.08120288
265 0.08086254
266 0.08070645
267 0.08012871
268 0.079933956
269 0.079645045
270 0.07945764
271 0.078916416
272 0.07882291
273 0.078709625
274 0.07844344
275 0.078059934
276 0.07763467
277 0.07723474
278 0.07705475
279 0.07698886
280 0.076731734
281 0.07601718
282 0.07586237
283 0.075743236
284 0.07503536
285 0.07474098
286 0.07431228
287 0.07407442
288 0.073989786
289 0.073840335
290 0.07320264
291 0.07276055
292 0.072581284
293 0.07251569
294 0.07231619
295 0.072096415
296 0.07175912
297 0.071386255
298 0.07106723
299 0.07081584
300 0.070645235
301 0.07039026
302 0.07016688
303 0.069875084
304 0.0696979
305 0.069484964
306 0.06878807
307 0.06867919
308 0.06833525
309 0.06829651
310 0.068118244
311 0.06783854
312 0.06752538
313 0.067491814
314 0.067420915
315 0.06686058
316 0.066638924
317 0.06631192
318 0.0662119
319 0.065891415
320 0.06566162
321 0.06534328
322 0.06488697
323 0.06477455
324 0.06459166
325 0.064466365
326 0.064318135
327 0.0638669
328 0.06360618
329 0.06333546
330 0.06309563
331 0.06303593
332 0.062807105
333 0.06253827
334 0.0624274
335 0.062104736
336 0.0619681
337 0.061770257
338 0.061588705
339 0.061365034
340 0.06118588
341 0.060744353
342 0.06068102
343 0.060498387
344 0.060265757
345 0.05996665
346 0.059798904
347 0.059629302
348 0.059450302
349 0.059176996
350 0.058705073
351 0.058588687
352 0.058551315
353 0.058123033
354 0.057958987
355 0.05788925
356 0.057655253
357 0.057581544
358 0.057275373
359 0.057075188
360 0.05685527
361 0.056771852
362 0.05662908
363 0.056487527
364 0.05615649
365 0.055968158
366 0.055815376
367 0.0556303
368 0.05553429
369 0.055216346
370 0.055122063
371 0.05502149
372 0.05482542
373 0.054644953
374 0.05438862
375 0.054342978
376 0.054014314
377 0.05396777
378 0.05370409
379 0.05347573
380 0.053293984
381 0.05321042
382 0.053177647
383 0.052953478
384 0.052910205
385 0.052778173
386 0.052332733
387 0.052269902
388 0.052162528
389 0.051897552
390 0.05180373
391 0.051701766
392 0.051471848

==> fig/SVD-value-2-cifar.txt <==
x y
1 29.303085
2 8.03177
3 6.882527
4 3.205654
5 2.2789035
6 2.078322
7 1.7730864
8 1.2316465
9 0.8449553
10 0.74210405
11 0.6648382
12 0.5501599
13 0.53756964
14 0.49117512
15 0.48781022
16 0.45347264
17 0.40628278
18 0.37879926
19 0.34327528
20 0.3262218
21 0.3120035
22 0.30048516
23 0.27468133
24 0.26809543
25 0.26253313
26 0.24848144
27 0.24131797
28 0.2323492
29 0.22854857
30 0.22238831
31 0.20845528
32 0.2023787
33 0.1903199
34 0.18829118
35 0.18247217
36 0.17766027
37 0.16530564
38 0.15971652
39 0.1524268
40 0.14813215
41 0.14023702
42 0.1330321
43 0.13233109
44 0.13047737
45 0.12845355
46 0.12566583
47 0.120521866
48 0.11978722
49 0.111581504
50 0.110933885
51 0.10740647
52 0.103811465
53 0.100499064
54 0.099980146
55 0.09863815
56 0.0926728
57 0.09142648
58 0.08943746
59 0.085883304
60 0.084748454
61 0.08322168
62 0.08094314
63 0.080530785
64 0.079291254
65 0.0785788
66 0.0782285
67 0.0759466
68 0.07348913
69 0.072018586
70 0.06883261
71 0.0680674
72 0.06738097
73 0.064418465
74 0.06425084
75 0.06216352
76 0.060845923
77 0.059895854
78 0.05923339
79 0.056915622
80 0.05581788
81 0.055358574
82 0.054451402
83 0.053421803
84 0.052969184
85 0.052827742
86 0.05196887
87 0.05157588
88 0.051419336
89 0.04958777
90 0.04894835
91 0.04843686
92 0.047296517
93 0.04603523
94 0.045840863
95 0.04558052
96 0.04504636
97 0.04409889
98 0.04392973
99 0.043244798
100 0.042665273
101 0.042264037
102 0.040954024
103 0.04041541
104 0.040274963
105 0.040039916
106 0.039229356
107 0.03906148
108 0.038194697
109 0.036956478
110 0.03657449
111 0.03588531
112 0.035709698
113 0.034902133
114 0.034429323
115 0.033921387
116 0.033597477
117 0.033507135
118 0.033095244
119 0.032567613
120 0.03235091
121 0.03198957
122 0.031379472
123 0.031196691
124 0.03096892
125 0.030626038
126 0.03036901
127 0.030270595
128 0.030122992
129 0.029811922
130 0.029487107
131 0.029230589
132 0.028941171
133 0.02874385
134 0.02827581
135 0.028063238
136 0.027889023
137 0.027568907
138 0.02726477
139 0.026913375
140 0.026774418
141 0.026588097
142 0.026236061
143 0.02594157
144 0.025916578
145 0.025434604
146 0.025207603
147 0.02502218
148 0.024658691
149 0.024417622
150 0.024272293
151 0.024004934
152 0.023778297
153 0.023466798
154 0.023288079
155 0.022979403
156 0.022631152
157 0.02258639
158 0.022359867
159 0.022127962
160 0.021871692
161 0.02149797
162 0.021363249
163 0.021157477
164 0.020988846
165 0.020874321
166 0.020630458
167 0.020292075
168 0.020156711
169 0.020061959
170 0.0197575
171 0.01966316
172 0.019402042
173 0.019198194
174 0.019086378
175 0.018817494
176 0.018610548
177 0.01854444
178 0.018358618
179 0.018256579
180 0.018085802
181 0.017913664
182 0.017832814
183 0.017695425
184 0.017675575
185 0.017422251
186 0.017334279
187 0.017206963
188 0.017063389
189 0.01680736
190 0.016772356
191 0.016676303
192 0.016381087
193 0.016307123
194 0.016225839
195 0.016047662
196 0.015958767
197 0.015891565
198 0.015724707
199 0.015568112
200 0.015427062
201 0.015331379
202 0.015198312
203 0.015131269
204 0.014999662
205 0.014920854
206 0.014904921
207 0.014733535
208 0.014654037
209 0.014443617
210 0.014413456
211 0.014216871
212 0.014085069
213 0.014072538
214 0.014009359
215 0.013896412
216 0.013786687
217 0.013569547
218 0.013514599
219 0.013347154
220 0.013313417
221 0.013221158
222 0.013135508
223 0.013031206
224 0.012913711
225 0.012901616
226 0.012843053
227 0.012611699
228 0.012525613
229 0.012432974
230 0.012374112
231 0.012323283
232 0.012246168
233 0.012202291
234 0.0121120345
235 0.012044258
236 0.011954006
237 0.011896764
238 0.01180616
239 0.011715134
240 0.011589732
241 0.011522598
242 0.011447293
243 0.0113871945
244 0.011304691
245 0.011259248
246 0.011199595
247 0.0111652855
248 0.011053932
249 0.0109987985
250 0.010967205
251 0.010944486
252 0.01073819
253 0.010709269
254 0.010686152
255 0.010626944
256 0.010583953
257 0.010502634
258 0.010484677
259 0.010413062
260 0.0103098685
261 0.010239799
262 0.0101985065
263 0.010098716
264 0.010060698
265 0.00996609
266 0.009942697
267 0.009883244
268 0.009787996
269 0.009767984
270 0.009715925
271 0.00965566
272 0.009593725
273 0.009563144
274 0.009520451
275 0.009458873
276 0.009419228
277 0.00930755
278 0.009298095
279 0.009270547
280 0.009195459
281 0.009143987
282 0.009108176
283 0.00905704
284 0.009003926
285 0.008962486
286 0.008890259
287 0.00887303
288 0.008844831
289 0.008793526
290 0.0087605445
291 0.008661688
292 0.008634691
293 0.0085862465
294 0.008517065
295 0.008496886
296 0.008459335
297 0.008394599
298 0.00836819
299 0.00830431
300 0.008266181
301 0.0082369745
302 0.008211875
303 0.008194213
304 0.008125833
305 0.008100041
306 0.008077834
307 0.008001029
308 0.007956302
309 0.007945921
310 0.007889911
311 0.007849294
312 0.007840096
313 0.00775648
314 0.007697416
315 0.007683297
316 0.007649963
317 0.0076103504
318 0.007576029
319 0.007556217
320 0.0075219064
321 0.00749913
322 0.0074488996
323 0.0074236323
324 0.007384486
325 0.0073622023
326 0.007317024
327 0.0072994903
328 0.0072668204
329 0.0072614476
330 0.0072099124
331 0.0071896934
332 0.007144026
333 0.0071035707
334 0.0070706666
335 0.007011009
336 0.007000475
337 0.0069688624
338 0.0069487267
339 0.0069089853
340 0.0068825777
341 0.006829923
342 0.0067968364
343 0.0067739417
344 0.006728884
345 0.0067081954
346 0.006668583
347 0.0066365306
348 0.006632094
349 0.0066119367
350 0.0065425406
351 0.006504203
352 0.006479103
353 0.006466882
354 0.006421386
355 0.006397351
356 0.0063701356
357 0.0063609667
358 0.0063373004
359 0.0063127796
360 0.0062755803
361 0.0062596155
362 0.0061940844
363 0.0061864615
364 0.0061537405
365 0.0061201854
366 0.0060819215
367 0.006066191
368 0.006054583
369 0.006019854
370 0.006009265
371 0.00600424
372 0.0059728078
373 0.005933495
374 0.0059039616
375 0.005899135
376 0.0058750403
377 0.005858843
378 0.0058501423
379 0.0057832603
380 0.0057779844
381 0.0057675526
382 0.0057360996
383 0.005700262
384 0.005678402
385 0.005649841
386 0.005637041
387 0.005598823
388 0.0055879964
389 0.005577672
390 0.0055584
391 0.00554153
392 0.0055403877

==> fig/SVD-value-2-h10000.txt <==
x y
1 76.275375
2 25.007544
3 14.659488
4 7.739928
5 6.4727325
6 5.613478
7 4.7835336
8 4.5764084
9 4.4328675
10 4.0688214
11 3.453125
12 3.2704709
13 3.131217
14 2.7022314
15 2.6000419
16 2.4733481
17 2.4062064
18 2.2900367
19 2.1994987
20 1.9815962
21 1.8612545
22 1.7330173
23 1.6356401
24 1.6106375
25 1.5456228
26 1.4571127
27 1.3921456
28 1.3713182
29 1.276244
30 1.2327552
31 1.1924891
32 1.1662084
33 1.1465636
34 1.1186082
35 1.0760783
36 1.051516
37 1.0382614
38 0.9894892
39 0.963783
40 0.93660617
41 0.91391504
42 0.88221717
43 0.8500693
44 0.83205616
45 0.81893986
46 0.81176734
47 0.7967035
48 0.76861966
49 0.7542306
50 0.73870015
51 0.72210383
52 0.718972
53 0.70322603
54 0.676469
55 0.6591823
56 0.655298
57 0.64778024
58 0.64243233
59 0.6294879
60 0.61779374
61 0.6056652
62 0.6021514
63 0.58885247
64 0.58301455
65 0.57092696
66 0.5669076
67 0.54899746
68 0.5458412
69 0.53781986
70 0.52917373
71 0.5187687
72 0.5116707
73 0.50831556
74 0.4997921
75 0.49349114
76 0.48287615
77 0.47182885
78 0.4658494
79 0.4574159
80 0.4556503
81 0.45247582
82 0.43854037
83 0.4341795
84 0.43099678
85 0.4280931
86 0.41903135
87 0.41302672
88 0.40483096
89 0.39892998
90 0.39297858
91 0.3870893
92 0.3801981
93 0.3757853
94 0.36823896
95 0.3596877
96 0.35593387
97 0.3461168
98 0.3447213
99 0.34361815
100 0.33404845
101 0.3329026
102 0.32868397
103 0.3219094
104 0.32012036
105 0.31792462
106 0.31484032
107 0.308889
108 0.30548218
109 0.30176356
110 0.29626283
111 0.29430833
112 0.28801766
113 0.28292078
114 0.28063843
115 0.27751216
116 0.2739281
117 0.26762205
118 0.26660123
119 0.26378298
120 0.25952077
121 0.2580686
122 0.2548136
123 0.24943542
124 0.24533403
125 0.24338044
126 0.24053536
127 0.23851663
128 0.23496257
129 0.23336835
130 0.22868924
131 0.22808363
132 0.22619198
133 0.22418068
134 0.22252528
135 0.21969008
136 0.21683902
137 0.21363626
138 0.2130642
139 0.21132119
140 0.20751253
141 0.20459104
142 0.20145172
143 0.20083745
144 0.19742173
145 0.1950885
146 0.1929763
147 0.19131353
148 0.18948655
149 0.18824273
150 0.18688312
151 0.18604404
152 0.18376859
153 0.18230438
154 0.1792845
155 0.17735437
156 0.17703566
157 0.17219894
158 0.17081031
159 0.1691595
160 0.16646297
161 0.16506808
162 0.1640972
163 0.16250345
164 0.16072251
165 0.15927975
166 0.15809818
167 0.1561136
168 0.15460245
169 0.15088929
170 0.14858936
171 0.14729391
172 0.14612256
173 0.1450646
174 0.14437723
175 0.14251146
176 0.14030588
177 0.1386594
178 0.13744077
179 0.1360831
180 0.13418475
181 0.13352868
182 0.13239245
183 0.13108912
184 0.12952258
185 0.12882788
186 0.12766173
187 0.12541269
188 0.12299119
189 0.122158185
190 0.12058966
191 0.119226284
192 0.11839315
193 0.118300535
194 0.11589178
195 0.11483057
196 0.1131801
197 0.11295101
198 0.11275816
199 0.109743215
200 0.10925416
201 0.10804923
202 0.10559064
203 0.10531759
204 0.10387104
205 0.102433994
206 0.102244854
207 0.10046652
208 0.099044025
209 0.098766625
210 0.098378554
211 0.09683539
212 0.0959147
213 0.09516946
214 0.09415194
215 0.09274281
216 0.092265464
217 0.09094438
218 0.0908216
219 0.09014535
220 0.08873818
221 0.08819385
222 0.087013535
223 0.08597018
224 0.08556288
225 0.08495276
226 0.08349777
227 0.08235327
228 0.08154981
229 0.0802456
230 0.079170845
231 0.07830164
232 0.07773645
233 0.07562778
234 0.07486799
235 0.07479238
236 0.07392989
237 0.07344505
238 0.072361656
239 0.07196781
240 0.07127936
241 0.07028851
242 0.069751434
243 0.069507815
244 0.06890338
245 0.0682303
246 0.06731711
247 0.06610411
248 0.06563285
249 0.064734526
250 0.064335614
251 0.06378659
252 0.0632297
253 0.062127743
254 0.06128025
255 0.06065365
256 0.059816502
257 0.05930801
258 0.058310084
259 0.057875153
260 0.05770399
261 0.057203077
262 0.056438204
263 0.055885095
264 0.054749496
265 0.054129645
266 0.05342514
267 0.052654706
268 0.05246125
269 0.05228764
270 0.051364325
271 0.050738767
272 0.050503302
273 0.050022844
274 0.049711153
275 0.048520025
276 0.048196148
277 0.047862295
278 0.047799494
279 0.04679071
280 0.04627642
281 0.045996472
282 0.045401607
283 0.044225045
284 0.043816965
285 0.04329905
286 0.04313125
287 0.042534474
288 0.04176806
289 0.04099193
290 0.04078631
291 0.040473577
292 0.03959576
293 0.039400995
294 0.038747292
295 0.036834974
296 0.036733292
297 0.035904713
298 0.035626423
299 0.03558374
300 0.035313133
301 0.034053165
302 0.033825044
303 0.03321791
304 0.032958157
305 0.03286107
306 0.03195477
307 0.03167007
308 0.031500068
309 0.030184941
310 0.030054307
311 0.029521126
312 0.029129036
313 0.028796028
314 0.027974356
315 0.027715059
316 0.027597928
317 0.027423616
318 0.026689613
319 0.026312748
320 0.026177859
321 0.026046792
322 0.025851762
323 0.02522083
324 0.024661874
325 0.024447504
326 0.02408662
327 0.023662958
328 0.02324569
329 0.021982947
330 0.021964084
331 0.02153104
332 0.021126108
333 0.02069747
334 0.020393327
335 0.019957116
336 0.01954707
337 0.019088713
338 0.019012792
339 0.018132651
340 0.017633505
341 0.017558051
342 0.017166704
343 0.016618637
344 0.016342515
345 0.015938595
346 0.015621346
347 0.015281272
348 0.01494466
349 0.014782556
350 0.01426408
351 0.014175299
352 0.013505158
353 0.013326122
354 0.013082617
355 0.012878238
356 0.012557852
357 0.012252735
358 0.012034055
359 0.011571478
360 0.01103619
361 0.010727641
362 0.010016013
363 0.009899009
364 0.009557799
365 0.009036593
366 0.008559139
367 0.008420684
368 0.008210159
369 0.008047383
370 0.007429922
371 0.0072183767
372 0.006816952
373 0.0062202434
374 0.006181824
375 0.005655441
376 0.005395291
377 0.005232591
378 0.0050411248
379 0.004919223
380 0.003806623
381 0.0033665814
382 0.003028867
383 0.0028691029
384 0.002608923
385 0.002317863
386 0.0021146496
387 0.0020608236
388 0.001032429
389 0.00019297944
390 4.2094078e-05
391 1.4677743e-05
392 6.3575964e-15

==> fig/SVD-value-2.txt <==
x y
1 26.378069
2 9.874968
3 7.937648
4 5.161222
5 4.693532
6 4.4418635
7 3.4237254
8 2.7980638
9 2.3880935
10 2.2681592
11 2.1759102
12 1.9272448
13 1.713086
14 1.519437
15 1.4481615
16 1.296319
17 1.1699963
18 1.0941207
19 1.0348611
20 1.0242155
21 0.9860428
22 0.9228252
23 0.8862669
24 0.8421385
25 0.8393604
26 0.80193233
27 0.78987426
28 0.75913054
29 0.7257784
30 0.6998775
31 0.69097114
32 0.67480683
33 0.66634667
34 0.63579315
35 0.62939316
36 0.625225
37 0.6116023
38 0.6048073
39 0.58209115
40 0.57262176
41 0.5580682
42 0.5439182
43 0.53433096
44 0.5277381
45 0.5225736
46 0.50542897
47 0.50438684
48 0.49988252
49 0.48840097
50 0.4855069
51 0.4764946
52 0.47018656
53 0.45849627
54 0.45059827
55 0.44336158
56 0.4276469
57 0.4258288
58 0.41886112
59 0.4088952
60 0.40403283
61 0.39730766
62 0.39191312
63 0.38367864
64 0.37925184
65 0.37420043
66 0.37303463
67 0.3645294
68 0.36417818
69 0.3565083
70 0.35521516
71 0.35441396
72 0.3427162
73 0.34078553
74 0.3385249
75 0.33307415
76 0.32444924
77 0.32253417
78 0.31934217
79 0.31590796
80 0.31419
81 0.31193483
82 0.30708122
83 0.30626893
84 0.3035907
85 0.29736832
86 0.29441357
87 0.28973612
88 0.28620535
89 0.2808657
90 0.27936566
91 0.2761463
92 0.2739019
93 0.2711638
94 0.27023098
95 0.2661294
96 0.26206133
97 0.2578906
98 0.25588056
99 0.2540805
100 0.25183165
101 0.24981977
102 0.24735531
103 0.24295999
104 0.24096534
105 0.23813652
106 0.23495355
107 0.23379366
108 0.23162827
109 0.22950062
110 0.22810718
111 0.22472775
112 0.22287737
113 0.22108561
114 0.21919492
115 0.21858367
116 0.21172477
117 0.21105415
118 0.20945154
119 0.2065676
120 0.2036779
121 0.20321454
122 0.2014237
123 0.1975157
124 0.19641072
125 0.1942331
126 0.19257599
127 0.1912493
128 0.19036461
129 0.18937297
130 0.18750238
131 0.18569769
132 0.18226784
133 0.18081945
134 0.17925131
135 0.17800097
136 0.17597482
137 0.17473029
138 0.17395166
139 0.17154583
140 0.17080349
141 0.16978809
142 0.16814049
143 0.16516192
144 0.16458689
145 0.1632494
146 0.16155055
147 0.1611421
148 0.15831755
149 0.15568686
150 0.1540732
151 0.15318492
152 0.15190756
153 0.15050113
154 0.14915705
155 0.14890264
156 0.14664955
157 0.14486471
158 0.14334808
159 0.14206284
160 0.1414055
161 0.14100246
162 0.13947323
163 0.13730569
164 0.13678993
165 0.1364574
166 0.13597885
167 0.13256828
168 0.13188092
169 0.12914653
170 0.12879425
171 0.12671272
172 0.12623148
173 0.12518889
174 0.123127446
175 0.12182649
176 0.12033608
177 0.119542666
178 0.11914919
179 0.11742457
180 0.11632449
181 0.11559684
182 0.11471283
183 0.11306278
184 0.1112268
185 0.11008056
186 0.10892681
187 0.108767025
188 0.10835001
189 0.107126445
190 0.10587781
191 0.10529
192 0.10460231
193 0.10266144
194 0.10240152
195 0.100681566
196 0.09974553
197 0.09943725
198 0.098930255
199 0.097367145
200 0.09621486
201 0.09537872
202 0.09487569
203 0.09416429
204 0.09277472
205 0.092142776
206 0.09141729
207 0.091088414
208 0.09034452
209 0.08787718
210 0.08722397
211 0.08594298
212 0.085383095
213 0.084536396
214 0.084517516
215 0.08289278
216 0.08236471
217 0.081826255
218 0.08138141
219 0.08097109
220 0.08023808
221 0.078444175
222 0.078339055
223 0.07728803
224 0.0755658
225 0.07441054
226 0.074122824
227 0.07366932
228 0.07268365
229 0.07227557
230 0.07210382
231 0.071221024
232 0.07076969
233 0.07016836
234 0.06913889
235 0.06891303
236 0.068200596
237 0.06765441
238 0.06717781
239 0.06700631
240 0.06567279
241 0.06492188
242 0.06450611
243 0.06429517
244 0.06361564
245 0.0633985
246 0.06293791
247 0.061431892
248 0.060527865
249 0.059933238
250 0.05906564
251 0.05835521
252 0.05792932
253 0.056982048
254 0.05653295
255 0.05604368
256 0.055756923
257 0.05535617
258 0.054279942
259 0.05399035
260 0.05364711
261 0.052944
262 0.052861504
263 0.05175119
264 0.05115932
265 0.050876237
266 0.049752206
267 0.049608197
268 0.049184944
269 0.048706733
270 0.048027765
271 0.047579255
272 0.047081936
273 0.046995748
274 0.04618905
275 0.045631938
276 0.045292843
277 0.04446731
278 0.04419062
279 0.043865945
280 0.042708207
281 0.042559374
282 0.041997224
283 0.041226275
284 0.040954296
285 0.040538818
286 0.040431745
287 0.039937876
288 0.03904738
289 0.0385316
290 0.038049698
291 0.037786707
292 0.037505206
293 0.03713772
294 0.036800757
295 0.035983887
296 0.035832703
297 0.035325643
298 0.035086457
299 0.034900144
300 0.03423607
301 0.033939723
302 0.03326177
303 0.032839675
304 0.032614622
305 0.032253653
306 0.03145322
307 0.031107683
308 0.030843042
309 0.03018908
310 0.029702628
311 0.029654615
312 0.02905797
313 0.028560143
314 0.028371958
315 0.028119018
316 0.027974837
317 0.027209766
318 0.026893616
319 0.026660943
320 0.026455626
321 0.025832545
322 0.02530572
323 0.025079109
324 0.024790352
325 0.024459543
326 0.024141006
327 0.024059258
328 0.023836173
329 0.023618346
330 0.02266185
331 0.022254568
332 0.02206592
333 0.021686342
334 0.02094672
335 0.020750945
336 0.02053916
337 0.020458072
338 0.020332485
339 0.019966029
340 0.019652825
341 0.019471128
342 0.019042734
343 0.018626686
344 0.018339437
345 0.017862208
346 0.017740922
347 0.017552074
348 0.017082853
349 0.016650721
350 0.01602762
351 0.015788872
352 0.015571463
353 0.015227567
354 0.014898468
355 0.014482431
356 0.014333581
357 0.014056342
358 0.013559316
359 0.013408041
360 0.013015667
361 0.01285957
362 0.012811967
363 0.012407963
364 0.012130379
365 0.012055221
366 0.011695003
367 0.011412143
368 0.010774169
369 0.010481523
370 0.010390148
371 0.010294362
372 0.010073372
373 0.009759053
374 0.009598123
375 0.009539449
376 0.008981196
377 0.008811498
378 0.008689078
379 0.00846387
380 0.0082222
381 0.007562019
382 0.007018697
383 0.0069271335
384 0.0063390974
385 0.0062101954
386 0.005710501
387 0.0051378594
388 0.004406694
389 0.0036369993
390 0.0033557995
391 0.001999583
392 0.0016204652

==> fig/SVD-value-3-cifar-h10000.txt <==
x y
1 89.89538
2 31.119528
3 19.324919
4 17.359865
5 10.269032
6 8.026713
7 4.8191586
8 4.7672367
9 3.332111
10 2.7398107
11 2.4555233
12 2.0980766
13 2.022259
14 1.6777251
15 1.5362282
16 1.3300061
17 1.1469482
18 1.106246
19 1.0175854
20 0.9705435
21 0.93973994
22 0.83559585
23 0.76650417
24 0.7368734
25 0.6960642
26 0.66367185
27 0.6381794
28 0.61143607
29 0.586468
30 0.5695068
31 0.5597263
32 0.5520747
33 0.51685953
34 0.48409435
35 0.4763052
36 0.46520582
37 0.44989738
38 0.4395731
39 0.42455083
40 0.41552702
41 0.40884086
42 0.39607483
43 0.38875252
44 0.38376486
45 0.37667105
46 0.3684871
47 0.361007
48 0.3569758
49 0.34926307
50 0.3449681
51 0.34092465
52 0.3382438
53 0.33118728
54 0.3229942
55 0.31149232
56 0.30800226
57 0.30175462
58 0.29579967
59 0.2918948
60 0.28597865
61 0.28421634
62 0.28131562
63 0.27559075
64 0.27000496
65 0.26667893
66 0.26463208
67 0.2596504
68 0.25763753
69 0.25247818
70 0.2493729
71 0.24580738
72 0.24324235
73 0.240627
74 0.23847635
75 0.23523325
76 0.23134384
77 0.22798194
78 0.22564721
79 0.22481507
80 0.22385348
81 0.22082518
82 0.218663
83 0.21735567
84 0.2157556
85 0.21206573
86 0.21047476
87 0.20930621
88 0.20668042
89 0.20437364
90 0.20054312
91 0.19961178
92 0.19887958
93 0.19685778
94 0.19603246
95 0.19321932
96 0.19133982
97 0.19022278
98 0.18680051
99 0.18577112
100 0.18394381
101 0.18155155
102 0.1795891
103 0.17889166
104 0.17696236
105 0.17630903
106 0.17466709
107 0.17348744
108 0.1721123
109 0.17081268
110 0.16854739
111 0.1676125
112 0.1666309
113 0.16529612
114 0.16373904
115 0.16333029
116 0.16148497
117 0.16040415
118 0.15910734
119 0.15779199
120 0.15697712
121 0.15631908
122 0.1537558
123 0.1530227
124 0.15219039
125 0.15180652
126 0.15010221
127 0.14835507
128 0.14754088
129 0.14698623
130 0.14528944
131 0.14464256
132 0.14401126
133 0.1425031
134 0.14118476
135 0.14036776
136 0.13933389
137 0.13844621
138 0.13729747
139 0.13635473
140 0.13625461
141 0.13501689
142 0.13455798
143 0.13434893
144 0.13318737
145 0.13240325
146 0.13116205
147 0.13097998
148 0.13014477
149 0.12965761
150 0.12926428
151 0.12802185
152 0.12747656
153 0.12708469
154 0.12628336
155 0.12435796
156 0.1238782
157 0.12371434
158 0.12289837
159 0.122258104
160 0.12150765
161 0.12058866
162 0.11997084
163 0.11964007
164 0.11940668
165 0.11867908
166 0.11798481
167 0.11716995
168 0.11670066
169 0.11602293
170 0.11511281
171 0.114173606
172 0.113868915
173 0.11295306
174 0.112228684
175 0.11184764
176 0.111255065
177 0.11083509
178 0.11044674
179 0.109642334
180 0.10930479
181 0.1084021
182 0.107821204
183 0.10746961
184 0.10711015
185 0.10696792
186 0.10605886
187 0.105703376
188 0.10544705
189 0.10422855
190 0.10376383
191 0.10360381
192 0.10267353
193 0.10260407
194 0.10176039
195 0.101501025
196 0.10139489
197 0.100634605
198 0.099892415
199 0.09941863
200 0.099119365
201 0.09881096
202 0.098681696
203 0.09806167
204 0.09794256
205 0.097249575
206 0.09720017
207 0.09668474
208 0.09569982
209 0.09496824
210 0.094456516
211 0.09424185
212 0.09345349
213 0.093139604
214 0.09242971
215 0.09211521
216 0.09184824
217 0.09156835
218 0.091014266
219 0.09077514
220 0.0905258
221 0.090142645
222 0.090076834
223 0.08930734
224 0.089098364
225 0.08859118
226 0.088276185
227 0.0881638
228 0.08763766
229 0.08743991
230 0.086782254
231 0.086665645
232 0.08659917
233 0.086231895
234 0.08584287
235 0.08564674
236 0.08493063
237 0.08456024
238 0.08433838
239 0.08389304
240 0.083663754
241 0.083417
242 0.08320267
243 0.0828739
244 0.082731284
245 0.081860214
246 0.08173549
247 0.08152629
248 0.08059735
249 0.08012224
250 0.07987947
251 0.07947161
252 0.0791154
253 0.0788074
254 0.0787033
255 0.078347765
256 0.07822533
257 0.07760141
258 0.07747747
259 0.0769315
260 0.076864235
261 0.07642613
262 0.076373205
263 0.07614502
264 0.07551368
265 0.07520036
266 0.075088575
267 0.07471111
268 0.07450228
269 0.07411853
270 0.07396214
271 0.073728725
272 0.073548526
273 0.073318526
274 0.072748475
275 0.072679855
276 0.072303474
277 0.07185825
278 0.071704105
279 0.07146154
280 0.07131351
281 0.071209505
282 0.07061282
283 0.070444174
284 0.070310086
285 0.070106775
286 0.069491535
287 0.06926319
288 0.068929985
289 0.0686624
290 0.068578124
291 0.06813046
292 0.06796397
293 0.067823686
294 0.06754939
295 0.067352116
296 0.06711582
297 0.067007944
298 0.06670534
299 0.06647681
300 0.06612243
301 0.0660862
302 0.06556707
303 0.06546421
304 0.0652402
305 0.065071665
306 0.064813375
307 0.06465023
308 0.06457402
309 0.064360134
310 0.0639078
311 0.0636363
312 0.063599356
313 0.06349239
314 0.0632644
315 0.06292273
316 0.062848836
317 0.06251423
318 0.06230161
319 0.062112898
320 0.062001072
321 0.061880384
322 0.061568443
323 0.061239854
324 0.06083205
325 0.060740374
326 0.06062628
327 0.06054807
328 0.06029998
329 0.060069077
330 0.059830032
331 0.059499152
332 0.059333716
333 0.059180353
334 0.05906838
335 0.05898675
336 0.058875762
337 0.058441047
338 0.05822578
339 0.058041986
340 0.057891835
341 0.05760863
342 0.05742247
343 0.057149217
344 0.057011865
345 0.056925137
346 0.056780376
347 0.05658437
348 0.05656213
349 0.05597398
350 0.055815354
351 0.0557196
352 0.055557262
353 0.055353433
354 0.055200335
355 0.054992348
356 0.054801874
357 0.054607708
358 0.054500032
359 0.05429653
360 0.054170348
361 0.054061938
362 0.05390388
363 0.053739164
364 0.05348957
365 0.05346474
366 0.053161554
367 0.053051334
368 0.05291533
369 0.05275099
370 0.052580617
371 0.052517455
372 0.052381605
373 0.052176308
374 0.05192696
375 0.051773272
376 0.051720515
377 0.05135248
378 0.05120591
379 0.051062454
380 0.05097168
381 0.050764415
382 0.050728355
383 0.050614994
384 0.050575756
385 0.050295
386 0.050219588
387 0.04995583
388 0.049827643
389 0.049494892
390 0.049381915
391 0.049299058
392 0.049144953

==> fig/SVD-value-3-cifar.txt <==
x y
1 28.345755
2 9.794219
3 6.411735
4 5.572386
5 3.191519
6 2.6695921
7 1.6396902
8 1.5334548
9 1.0467515
10 0.8945456
11 0.7804883
12 0.6725749
13 0.6569387
14 0.53818905
15 0.46702746
16 0.44223934
17 0.3970789
18 0.37746343
19 0.35818848
20 0.327394
21 0.30292115
22 0.28479987
23 0.2629853
24 0.25746983
25 0.24395768
26 0.23455223
27 0.21442524
28 0.21009478
29 0.20491754
30 0.20162195
31 0.19654901
32 0.18243414
33 0.17874536
34 0.17494583
35 0.1702765
36 0.16873243
37 0.15962149
38 0.15649834
39 0.15433882
40 0.14712422
41 0.14495875
42 0.1431764
43 0.13439226
44 0.1319425
45 0.12859938
46 0.1256855
47 0.12492003
48 0.122088574
49 0.11839018
50 0.11536769
51 0.11290811
52 0.11056881
53 0.10713807
54 0.10308997
55 0.10033408
56 0.09877616
57 0.09773867
58 0.09461603
59 0.09318516
60 0.09225403
61 0.09033213
62 0.08918508
63 0.08853741
64 0.08590703
65 0.08374132
66 0.083256766
67 0.08170756
68 0.08144035
69 0.07967684
70 0.07850773
71 0.07786746
72 0.07661805
73 0.07496242
74 0.0748523
75 0.07199314
76 0.07146429
77 0.07067225
78 0.06874505
79 0.06692369
80 0.06682974
81 0.06630323
82 0.06512789
83 0.064023696
84 0.06350563
85 0.062055502
86 0.06011742
87 0.05915863
88 0.058321066
89 0.0579259
90 0.05634529
91 0.056038067
92 0.055484667
93 0.054431215
94 0.053506836
95 0.053226266
96 0.052618746
97 0.052188653
98 0.05074624
99 0.05010698
100 0.04924515
101 0.04853555
102 0.047857374
103 0.046689916
104 0.045927804
105 0.045861337
106 0.045071058
107 0.043594986
108 0.043264102
109 0.043010112
110 0.042531893
111 0.042206716
112 0.041570287
113 0.04115369
114 0.0406331
115 0.040364075
116 0.039734885
117 0.0393885
118 0.03869241
119 0.038290538
120 0.037650827
121 0.037365813
122 0.03669635
123 0.036200084
124 0.035817638
125 0.035455067
126 0.035147093
127 0.03459133
128 0.034235895
129 0.033886604
130 0.033641998
131 0.032925658
132 0.032643456
133 0.031845916
134 0.03138797
135 0.03112597
136 0.030540423
137 0.030491399
138 0.029832812
139 0.02912215
140 0.028842432
141 0.028616818
142 0.028480416
143 0.027890852
144 0.027491985
145 0.027292628
146 0.02709994
147 0.026784113
148 0.026244381
149 0.02603682
150 0.025710994
151 0.025292879
152 0.025171194
153 0.02484863
154 0.024447909
155 0.024163269
156 0.023926515
157 0.023518872
158 0.023144914
159 0.022974478
160 0.022634069
161 0.022327501
162 0.021991117
163 0.021648107
164 0.021555742
165 0.02144161
166 0.021141263
167 0.02084052
168 0.02072593
169 0.020544734
170 0.020232465
171 0.020138428
172 0.020068398
173 0.019786207
174 0.019546676
175 0.019213434
176 0.019116972
177 0.018860161
178 0.01859027
179 0.018373003
180 0.018358156
181 0.018011965
182 0.017862927
183 0.017782666
184 0.017599387
185 0.017436923
186 0.017367894
187 0.017239558
188 0.017124936
189 0.016833244
190 0.016820844
191 0.016523628
192 0.016376065
193 0.01632335
194 0.01612548
195 0.015905442
196 0.015728373
197 0.015594615
198 0.015532995
199 0.015474147
200 0.015402936
201 0.015311849
202 0.015206984
203 0.015086608
204 0.014872042
205 0.014729593
206 0.014659918
207 0.014569664
208 0.014313416
209 0.014278791
210 0.01421013
211 0.014169589
212 0.014093424
213 0.013952309
214 0.013855129
215 0.013767963
216 0.013692984
217 0.01362456
218 0.013454739
219 0.013336699
220 0.013290214
221 0.013235341
222 0.013197788
223 0.013060456
224 0.012933695
225 0.012806802
226 0.012770043
227 0.012761061
228 0.012617516
229 0.01241333
230 0.012364506
231 0.012330123
232 0.012191925
233 0.012140244
234 0.012066423
235 0.011965074
236 0.011891652
237 0.011828661
238 0.011717571
239 0.01164082
240 0.011562849
241 0.011481385
242 0.0114280265
243 0.0113613885
244 0.011230831
245 0.011208732
246 0.011078118
247 0.011060521
248 0.011003146
249 0.010862374
250 0.010845132
251 0.010828688
252 0.010804245
253 0.010677546
254 0.010624386
255 0.0105232345
256 0.010510435
257 0.010473309
258 0.01039609
259 0.010315885
260 0.010247138
261 0.010205352
262 0.010171046
263 0.010106533
264 0.010044692
265 0.010018786
266 0.0099765565
267 0.009900817
268 0.00984497
269 0.0098165395
270 0.009746659
271 0.009706188
272 0.009636945
273 0.009610356
274 0.009522401
275 0.009443265
276 0.00940802
277 0.0093503315
278 0.009275087
279 0.009262695
280 0.009209353
281 0.0091931075
282 0.009152852
283 0.00912279
284 0.009019771
285 0.008995229
286 0.008965214
287 0.008926576
288 0.008849678
289 0.008808044
290 0.008776136
291 0.008729895
292 0.008671237
293 0.008652541
294 0.008635333
295 0.008593427
296 0.008534235
297 0.008437822
298 0.008420941
299 0.008367246
300 0.00835066
301 0.0082899975
302 0.008280128
303 0.008238698
304 0.008204068
305 0.008125799
306 0.008080402
307 0.008062696
308 0.008031724
309 0.008011236
310 0.0079637095
311 0.007934618
312 0.0078702485
313 0.007856432
314 0.0077823233
315 0.0077728503
316 0.0077167377
317 0.0076947957
318 0.007651018
319 0.007612179
320 0.0075766984
321 0.007571808
322 0.007546316
323 0.007500439
324 0.007452588
325 0.007435596
326 0.007388917
327 0.0073856907
328 0.0073322468
329 0.0072936337
330 0.0072581065
331 0.0072312956
332 0.0072086304
333 0.007187815
334 0.0071359584
335 0.007102882
336 0.0070878468
337 0.007068927
338 0.007040609
339 0.00700902
340 0.006993864
341 0.006938326
342 0.0069065117
343 0.006874036
344 0.006871278
345 0.0068355203
346 0.0068023363
347 0.0067480206
348 0.006732006
349 0.006715197
350 0.0066872374
351 0.0066794665
352 0.0066648596
353 0.006627419
354 0.006617463
355 0.006588244
356 0.006567665
357 0.0065137004
358 0.0064812694
359 0.0064757387
360 0.006446408
361 0.006423167
362 0.006379952
363 0.0063621653
364 0.006315013
365 0.0062874765
366 0.006277654
367 0.0062740254
368 0.0062340745
369 0.006228007
370 0.0062106354
371 0.0061556357
372 0.0061512026
373 0.0061175106
374 0.0060981787
375 0.00607379
376 0.0060663247
377 0.006047247
378 0.0060121226
379 0.006003824
380 0.005977801
381 0.0059377463
382 0.005920943
383 0.0058762426
384 0.0058560898
385 0.0058511565
386 0.0058321985
387 0.0058159344
388 0.005802738
389 0.005772275
390 0.0057654246
391 0.0057374886
392 0.005715413

==> fig/SVD-value-3-h10000.txt <==
x y
1 16.522366
2 10.87046
3 4.6391025
4 2.8681273
5 2.2362735
6 1.6810575
7 1.5012177
8 1.1518928
9 1.0130714
10 0.79931426
11 0.7242216
12 0.69212866
13 0.6646742
14 0.6306397
15 0.6034652
16 0.56803244
17 0.49451494
18 0.4778189
19 0.4364556
20 0.4155128
21 0.40239933
22 0.36647895
23 0.35756713
24 0.33937052
25 0.32536426
26 0.31529373
27 0.31114197
28 0.28980157
29 0.2825507
30 0.2667497
31 0.26175538
32 0.25886333
33 0.25186515
34 0.24371085
35 0.23504883
36 0.22126752
37 0.21680528
38 0.21240573
39 0.20580328
40 0.20204055
41 0.1982149
42 0.19491677
43 0.18847457
44 0.1862213
45 0.17363708
46 0.17026898
47 0.16777426
48 0.16251226
49 0.16114427
50 0.15626255
51 0.15325439
52 0.15047075
53 0.1484916
54 0.14365105
55 0.1427225
56 0.13796735
57 0.13618259
58 0.13368991
59 0.13201647
60 0.12707278
61 0.12656733
62 0.12388213
63 0.120765366
64 0.11678161
65 0.114767715
66 0.11416643
67 0.11248104
68 0.11042704
69 0.10738909
70 0.10655427
71 0.104799554
72 0.10059452
73 0.09966327
74 0.098650664
75 0.097035885
76 0.09653821
77 0.09435356
78 0.093703866
79 0.09123079
80 0.08945259
81 0.08807674
82 0.087197
83 0.08617594
84 0.08336907
85 0.082127474
86 0.081802376
87 0.08006978
88 0.07921941
89 0.078436
90 0.076342806
91 0.07561676
92 0.074627794
93 0.07436873
94 0.07327979
95 0.072213165
96 0.0708806
97 0.070672154
98 0.06914324
99 0.06818156
100 0.06671242
101 0.06570159
102 0.06537219
103 0.06526409
104 0.06360477
105 0.06285983
106 0.062235683
107 0.061656192
108 0.060510244
109 0.05956922
110 0.058202688
111 0.057571646
112 0.0569098
113 0.056561485
114 0.056202818
115 0.055206165
116 0.05390005
117 0.053803448
118 0.053201683
119 0.052414756
120 0.050817776
121 0.05018809
122 0.049723744
123 0.049357478
124 0.04896431
125 0.047986813
126 0.047630318
127 0.047026053
128 0.04643319
129 0.046061255
130 0.04562689
131 0.04481103
132 0.044269457
133 0.04407626
134 0.043344017
135 0.043060344
136 0.042406525
137 0.041111313
138 0.040784497
139 0.04001067
140 0.039823633
141 0.03955561
142 0.03929022
143 0.03878902
144 0.037992716
145 0.03783625
146 0.037621494
147 0.036952637
148 0.036554057
149 0.036001727
150 0.0355582
151 0.035372216
152 0.035264328
153 0.034970097
154 0.034326654
155 0.034160927
156 0.03394826
157 0.03312668
158 0.032560598
159 0.032271665
160 0.03201131
161 0.031727687
162 0.031134892
163 0.03097338
164 0.030684244
165 0.030441958
166 0.029943166
167 0.029795267
168 0.029584486
169 0.02926991
170 0.028810084
171 0.028426912
172 0.028303977
173 0.027949084
174 0.02754786
175 0.027078154
176 0.0268783
177 0.02643688
178 0.026371267
179 0.02572829
180 0.02549756
181 0.025071414
182 0.024942981
183 0.024840686
184 0.024194637
185 0.024160365
186 0.02405415
187 0.023761768
188 0.023507899
189 0.023274714
190 0.023029681
191 0.02255754
192 0.022349017
193 0.021985706
194 0.021725994
195 0.021574367
196 0.021458125
197 0.02122569
198 0.0208977
199 0.020841789
200 0.020588664
201 0.020417735
202 0.020154815
203 0.019949023
204 0.019609952
205 0.019532781
206 0.019283555
207 0.019029655
208 0.018912528
209 0.018725162
210 0.018626094
211 0.018583102
212 0.018126639
213 0.018118352
214 0.017879438
215 0.017637104
216 0.017500093
217 0.017413061
218 0.017169084
219 0.016979482
220 0.016767744
221 0.016535347
222 0.016397106
223 0.01623402
224 0.016204141
225 0.016023936
226 0.01577864
227 0.015651906
228 0.015484135
229 0.015320681
230 0.015225536
231 0.015055136
232 0.0148295425
233 0.014706698
234 0.014457013
235 0.014335626
236 0.014115607
237 0.014091243
238 0.013989726
239 0.01377946
240 0.013622928
241 0.013445572
242 0.013307004
243 0.013170456
244 0.013154009
245 0.012835211
246 0.012800291
247 0.0126220025
248 0.012453514
249 0.012172999
250 0.012135716
251 0.011969341
252 0.011865862
253 0.011770872
254 0.011614578
255 0.011502606
256 0.011330518
257 0.011188368
258 0.011130678
259 0.010936633
260 0.010874952
261 0.010590174
262 0.010524127
263 0.010449044
264 0.010345479
265 0.01018179
266 0.010051901
267 0.010002488
268 0.009805948
269 0.00964882
270 0.009629388
271 0.009580228
272 0.009468053
273 0.009421283
274 0.009260052
275 0.009141158
276 0.008956068
277 0.008862091
278 0.008764005
279 0.008675328
280 0.008575642
281 0.008482923
282 0.008159299
283 0.008113657
284 0.008041708
285 0.0079928925
286 0.0078053614
287 0.0077050817
288 0.0076093874
289 0.0075589875
290 0.007466343
291 0.0073217773
292 0.007197887
293 0.0070512583
294 0.0069460906
295 0.006922262
296 0.0068462095
297 0.0067702495
298 0.0067060897
299 0.0065293564
300 0.0064193956
301 0.006334946
302 0.0062122717
303 0.00612155
304 0.006010998
305 0.0058922996
306 0.005826345
307 0.0057955454
308 0.005616806
309 0.0055656405
310 0.0055267154
311 0.005385256
312 0.00535902
313 0.0052268123
314 0.0051902193
315 0.005142866
316 0.0049747266
317 0.004903873
318 0.0048614116
319 0.0047693094
320 0.0047293194
321 0.004667836
322 0.004480608
323 0.0043928996
324 0.004330354
325 0.0042721895
326 0.0042548385
327 0.0041671726
328 0.004038715
329 0.00391407
330 0.0038195727
331 0.003802553
332 0.0037455664
333 0.0036315725
334 0.0035729692
335 0.003351958
336 0.0033142169
337 0.003261898
338 0.0031773981
339 0.003152819
340 0.0031116786
341 0.003039571
342 0.0029983374
343 0.0029371884
344 0.0029156506
345 0.002769374
346 0.0027292592
347 0.0026103775
348 0.00255407
349 0.0024507078
350 0.0024244548
351 0.0023517862
352 0.002299861
353 0.0022252637
354 0.002173204
355 0.0021443022
356 0.0021088277
357 0.0020481946
358 0.0018952704
359 0.0017748057
360 0.0017004176
361 0.0016584661
362 0.001527897
363 0.0014877665
364 0.0014660206
365 0.0014174955
366 0.0013277592
367 0.0012814879
368 0.001256504
369 0.0011940638
370 0.0011628546
371 0.0011183807
372 0.0011040006
373 0.0010603562
374 0.0010192703
375 0.0009873742
376 0.0009786675
377 0.0008686869
378 0.0008277759
379 0.00073988637
380 0.00072458986
381 0.0006266184
382 0.0005663186
383 0.0005168823
384 0.0004044218
385 0.0003604741
386 0.00027785817
387 0.00024288111
388 0.0001983804
389 0.00018926257
390 0.00017492245
391 9.429123e-05
392 5.778969e-05

==> fig/SVD-value-3.txt <==
x y
1 21.9934
2 14.252485
3 11.382726
4 7.4405594
5 6.797277
6 4.344668
7 3.5022779
8 3.2130117
9 2.729419
10 2.1677084
11 1.683789
12 1.5860794
13 1.5679479
14 1.3151256
15 1.1898192
16 1.1528057
17 1.0753148
18 1.0126677
19 0.9254543
20 0.90385234
21 0.81553257
22 0.7949762
23 0.7550049
24 0.7374275
25 0.69363123
26 0.6894686
27 0.66814464
28 0.6565375
29 0.6290825
30 0.5821609
31 0.5633341
32 0.5613365
33 0.5417541
34 0.5167809
35 0.4943388
36 0.47299984
37 0.4519982
38 0.44206104
39 0.43718302
40 0.42638946
41 0.4201765
42 0.40501252
43 0.3999068
44 0.38632882
45 0.37340093
46 0.3707977
47 0.3604518
48 0.35360932
49 0.34008753
50 0.33386403
51 0.3230116
52 0.31633717
53 0.31449687
54 0.30603552
55 0.30190247
56 0.29319358
57 0.29192153
58 0.28081244
59 0.27928782
60 0.27706048
61 0.27480936
62 0.26739183
63 0.26307848
64 0.25762734
65 0.25239146
66 0.24810933
67 0.24587505
68 0.2395471
69 0.23787676
70 0.23335803
71 0.23037106
72 0.22925025
73 0.2220564
74 0.22078483
75 0.21303098
76 0.21047957
77 0.20467344
78 0.19866031
79 0.19684331
80 0.19445531
81 0.19109248
82 0.18697946
83 0.18550147
84 0.18234088
85 0.18084835
86 0.1785033
87 0.1778924
88 0.17533398
89 0.17104986
90 0.16861323
91 0.1672139
92 0.16485073
93 0.16278994
94 0.16106583
95 0.159073
96 0.15490852
97 0.15331331
98 0.15059772
99 0.14830461
100 0.14666307
101 0.1433024
102 0.14243816
103 0.13920693
104 0.13819005
105 0.1366854
106 0.1342384
107 0.13123645
108 0.13008404
109 0.12759115
110 0.12662861
111 0.12495384
112 0.12403173
113 0.12310884
114 0.12238368
115 0.11990131
116 0.11749511
117 0.116721265
118 0.11560944
119 0.11530657
120 0.11423161
121 0.11269321
122 0.1099537
123 0.10837067
124 0.10717169
125 0.10618109
126 0.10458591
127 0.103932396
128 0.10215181
129 0.10185601
130 0.10029178
131 0.099927664
132 0.097992696
133 0.09778684
134 0.096934155
135 0.09505534
136 0.09409606
137 0.09239239
138 0.0918592
139 0.09126066
140 0.089905426
141 0.088290885
142 0.08792827
143 0.08720001
144 0.08707338
145 0.085439496
146 0.084809914
147 0.08346596
148 0.08305702
149 0.08219854
150 0.08106285
151 0.07955669
152 0.07909251
153 0.07827951
154 0.07754716
155 0.07621661
156 0.07572243
157 0.07546356
158 0.074032344
159 0.07314025
160 0.072498776
161 0.07212804
162 0.07174893
163 0.07080957
164 0.06896559
165 0.06869275
166 0.06758297
167 0.06693598
168 0.06597447
169 0.065100685
170 0.06455284
171 0.06340842
172 0.06296583
173 0.062491074
174 0.061854012
175 0.061481006
176 0.06105454
177 0.06044889
178 0.059342775
179 0.05882529
180 0.058701236
181 0.057980187
182 0.057262193
183 0.057104956
184 0.05684151
185 0.05545225
186 0.05494822
187 0.0542506
188 0.054135285
189 0.05359796
190 0.05311007
191 0.05213371
192 0.05160401
193 0.05153626
194 0.05073045
195 0.050378952
196 0.050066486
197 0.049514078
198 0.049029052
199 0.047956936
200 0.04774173
201 0.047259025
202 0.046853352
203 0.04604596
204 0.04562632
205 0.04550529
206 0.04506952
207 0.044040732
208 0.043801583
209 0.04357554
210 0.043161925
211 0.042643614
212 0.042322278
213 0.042188793
214 0.041264907
215 0.04100961
216 0.040154856
217 0.039722964
218 0.039535362
219 0.03927039
220 0.03888697
221 0.038251515
222 0.037951186
223 0.037720777
224 0.037439853
225 0.037141517
226 0.036472805
227 0.03590392
228 0.035761848
229 0.03531341
230 0.034692213
231 0.03462598
232 0.034396756
233 0.034026247
234 0.03391117
235 0.033505995
236 0.032989427
237 0.032507192
238 0.03201688
239 0.031727243
240 0.031580523
241 0.030840738
242 0.030762695
243 0.030412998
244 0.03006036
245 0.029649723
246 0.02950143
247 0.029382987
248 0.02912143
249 0.028559715
250 0.02841701
251 0.027933918
252 0.027720211
253 0.027442863
254 0.027179934
255 0.02675319
256 0.026693359
257 0.026214354
258 0.025952747
259 0.025784826
260 0.02553506
261 0.02547201
262 0.024998602
263 0.024705654
264 0.024463695
265 0.024283707
266 0.023862133
267 0.023708578
268 0.023442676
269 0.023071501
270 0.022984738
271 0.022350911
272 0.021950426
273 0.021879885
274 0.021736126
275 0.021521693
276 0.021458538
277 0.021285895
278 0.020860996
279 0.020601865
280 0.020319274
281 0.020240137
282 0.019951053
283 0.019878875
284 0.019586554
285 0.019401249
286 0.019064356
287 0.019032719
288 0.018608237
289 0.018457707
290 0.018330945
291 0.017830174
292 0.017696066
293 0.0175477
294 0.017253108
295 0.017009355
296 0.016749911
297 0.016475184
298 0.016422587
299 0.016289225
300 0.015995655
301 0.015960451
302 0.015737755
303 0.015574337
304 0.015281696
305 0.015190407
306 0.015121906
307 0.014859206
308 0.014543615
309 0.01433247
310 0.014203827
311 0.014135659
312 0.013813297
313 0.013591953
314 0.013530295
315 0.013351938
316 0.013309239
317 0.013022517
318 0.012922419
319 0.012618515
320 0.01258682
321 0.012334584
322 0.012137801
323 0.011963533
324 0.011919387
325 0.011755052
326 0.011452788
327 0.01139968
328 0.011257618
329 0.011089768
330 0.010819873
331 0.010663489
332 0.0105854245
333 0.010431882
334 0.010246318
335 0.01000748
336 0.009713312
337 0.009602133
338 0.009492837
339 0.009337755
340 0.0091346875
341 0.0090554785
342 0.008919408
343 0.008534515
344 0.008414572
345 0.008220326
346 0.008108157
347 0.007950651
348 0.0076996554
349 0.007477904
350 0.007414859
351 0.007313531
352 0.0071615553
353 0.006889483
354 0.0068284995
355 0.0067027817
356 0.006464342
357 0.0063678394
358 0.0063042934
359 0.006033032
360 0.005964248
361 0.0058415798
362 0.005664204
363 0.005635355
364 0.005512094
365 0.0054090754
366 0.005281681
367 0.0052630794
368 0.0051019
369 0.0049476493
370 0.004824364
371 0.004714395
372 0.0045859013
373 0.004540265
374 0.0043865247
375 0.0040800697
376 0.004009801
377 0.0038585821
378 0.0037191305
379 0.0036424994
380 0.0034141154
381 0.0033017546
382 0.0032286907
383 0.0029697889
384 0.0029025453
385 0.0027303991
386 0.0024293829
387 0.0022778583
388 0.0020412358
389 0.0016814366
390 0.0016089652
391 0.001514136
392 0.00026696702

==> fig/SVD-value-4-cifar-h10000.txt <==
x y
1 81.9037
2 49.706394
3 15.462694
4 13.358707
5 12.385591
6 7.1686077
7 5.4080534
8 4.5688252
9 4.4400015
10 3.9365354
11 3.1515045
12 2.5840955
13 2.513893
14 2.3786042
15 2.2195945
16 2.0870411
17 1.8091501
18 1.6866145
19 1.6537068
20 1.5536232
21 1.4732206
22 1.3862582
23 1.2633815
24 1.2230216
25 1.1991751
26 1.1356882
27 1.0852872
28 1.0809749
29 1.0330197
30 1.0204306
31 0.9831309
32 0.94142616
33 0.92296714
34 0.8964726
35 0.8843328
36 0.86173993
37 0.84096926
38 0.8259069
39 0.8153938
40 0.7911418
41 0.7819121
42 0.7698322
43 0.7541193
44 0.7352908
45 0.72638744
46 0.7148271
47 0.69154406
48 0.68347347
49 0.67280823
50 0.66901165
51 0.64536005
52 0.63214517
53 0.6265585
54 0.6141499
55 0.60703975
56 0.59346366
57 0.5809765
58 0.57895327
59 0.5740625
60 0.568198
61 0.55848616
62 0.54621166
63 0.5431014
64 0.5365836
65 0.5297467
66 0.5249426
67 0.51838166
68 0.51549983
69 0.5083981
70 0.49774876
71 0.495094
72 0.4936826
73 0.4909603
74 0.47908717
75 0.47780433
76 0.47584805
77 0.47093043
78 0.46779042
79 0.46097547
80 0.45599627
81 0.4548682
82 0.44985646
83 0.44600868
84 0.43949336
85 0.4384389
86 0.4349764
87 0.43208498
88 0.43131167
89 0.4278479
90 0.42405608
91 0.42102703
92 0.4182614
93 0.41470128
94 0.41158527
95 0.40621677
96 0.40307602
97 0.40225452
98 0.3980094
99 0.3962261
100 0.3942804
101 0.3896886
102 0.38659775
103 0.3854707
104 0.38237062
105 0.37776855
106 0.3776182
107 0.3757307
108 0.37319854
109 0.3716232
110 0.36826798
111 0.3672766
112 0.36396715
113 0.36340538
114 0.36135513
115 0.36065343
116 0.3587748
117 0.35795134
118 0.35348552
119 0.35329208
120 0.35032564
121 0.34819958
122 0.34701404
123 0.3441209
124 0.34170458
125 0.3406642
126 0.34014735
127 0.33832535
128 0.33670717
129 0.33599827
130 0.33269402
131 0.33019716
132 0.3292788
133 0.32787642
134 0.32571694
135 0.32435304
136 0.3231359
137 0.3224561
138 0.32087922
139 0.31790388
140 0.3170612
141 0.3161242
142 0.31488186
143 0.31361645
144 0.31191412
145 0.311166
146 0.30901167
147 0.3076557
148 0.30680633
149 0.3058758
150 0.30353376
151 0.30279973
152 0.30108958
153 0.3002651
154 0.29964128
155 0.2984165
156 0.29746315
157 0.29548284
158 0.29424703
159 0.2932789
160 0.29284847
161 0.29072478
162 0.2901742
163 0.28856096
164 0.28806046
165 0.28593475
166 0.28568587
167 0.28433612
168 0.28392956
169 0.28310278
170 0.28211585
171 0.28156596
172 0.2805576
173 0.27911916
174 0.27873895
175 0.2768621
176 0.2753536
177 0.27352598
178 0.27324182
179 0.2721731
180 0.2713709
181 0.27016845
182 0.26920143
183 0.26873744
184 0.26794723
185 0.26713118
186 0.26649016
187 0.2658799
188 0.26528084
189 0.26486638
190 0.26305184
191 0.26197788
192 0.26148427
193 0.26029834
194 0.25879112
195 0.25828114
196 0.2571528
197 0.25622508
198 0.25561157
199 0.25536406
200 0.25456017
201 0.2532909
202 0.25273564
203 0.25182813
204 0.25030088
205 0.2497695
206 0.24904166
207 0.24816553
208 0.24786083
209 0.24653697
210 0.24581358
211 0.24528065
212 0.24447538
213 0.24414799
214 0.24343075
215 0.24240285
216 0.24160999
217 0.24128437
218 0.23947059
219 0.2390078
220 0.23858897
221 0.23720452
222 0.23646545
223 0.2363832
224 0.23562382
225 0.23522693
226 0.23450755
227 0.23386352
228 0.23313354
229 0.23298992
230 0.23214677
231 0.23116885
232 0.23080304
233 0.23055838
234 0.22931863
235 0.22887647
236 0.22824019
237 0.22773457
238 0.22694036
239 0.22665541
240 0.22547829
241 0.22531068
242 0.2249149
243 0.22411636
244 0.22322614
245 0.22297356
246 0.22208272
247 0.22124201
248 0.2211318
249 0.22060585
250 0.21971612
251 0.21900205
252 0.21881153
253 0.21827279
254 0.21800296
255 0.21784444
256 0.21704665
257 0.21647738
258 0.21546884
259 0.21493518
260 0.21422453
261 0.21391542
262 0.21349977
263 0.21269533
264 0.21169505
265 0.21161588
266 0.21121807
267 0.21062869
268 0.2098203
269 0.20969868
270 0.20918578
271 0.20789087
272 0.20768544
273 0.20710123
274 0.20690905
275 0.20643012
276 0.20614119
277 0.20557575
278 0.20509534
279 0.20478068
280 0.20397568
281 0.20336837
282 0.2027646
283 0.20216972
284 0.20200083
285 0.20186004
286 0.20129614
287 0.20049104
288 0.19962992
289 0.19914038
290 0.1988728
291 0.19842504
292 0.19808853
293 0.19794324
294 0.19717929
295 0.19684052
296 0.19665708
297 0.19574888
298 0.19557858
299 0.19499777
300 0.19473757
301 0.1944266
302 0.1937127
303 0.19314727
304 0.19271944
305 0.19224857
306 0.19214703
307 0.19151707
308 0.19081576
309 0.19067538
310 0.19015476
311 0.18965556
312 0.18942514
313 0.18866692
314 0.18825439
315 0.18793298
316 0.1873981
317 0.18697774
318 0.18655702
319 0.18635514
320 0.18616466
321 0.1853639
322 0.18487217
323 0.18421519
324 0.18383309
325 0.18352932
326 0.18335688
327 0.1831345
328 0.18284297
329 0.18242584
330 0.18165202
331 0.18130405
332 0.18099913
333 0.18034202
334 0.18015288
335 0.17959298
336 0.17920105
337 0.17913166
338 0.17843245
339 0.17831196
340 0.17810558
341 0.1775942
342 0.17722215
343 0.17705896
344 0.1769837
345 0.17641255
346 0.17611854
347 0.17596039
348 0.17536685
349 0.17449762
350 0.17408861
351 0.1739341
352 0.17342992
353 0.17319715
354 0.17304492
355 0.17209846
356 0.17186837
357 0.17156176
358 0.17091668
359 0.17083478
360 0.17040913
361 0.16995548
362 0.16985053
363 0.16934301
364 0.16906412
365 0.16897734
366 0.16842206
367 0.16828753
368 0.16778524
369 0.16739996
370 0.16732214
371 0.16658118
372 0.16644311
373 0.1663068
374 0.16572799
375 0.16533858
376 0.16521583
377 0.16454615
378 0.16446054
379 0.16412322
380 0.16396643
381 0.16350767
382 0.16342701
383 0.16290523
384 0.16251035
385 0.16219828
386 0.16200678
387 0.16143952
388 0.16119051
389 0.16096948
390 0.160595
391 0.1603034
392 0.15993685

==> fig/SVD-value-4-cifar.txt <==
x y
1 25.796556
2 15.987801
3 4.7978215
4 4.0314627
5 3.994515
6 2.2729042
7 1.6555382
8 1.4709791
9 1.4056108
10 1.2017729
11 1.0100106
12 0.81037927
13 0.7895813
14 0.7586331
15 0.67910165
16 0.6415522
17 0.5797519
18 0.53753424
19 0.49024153
20 0.4500758
21 0.4342057
22 0.42598677
23 0.4240792
24 0.3952768
25 0.37939745
26 0.37663478
27 0.3672023
28 0.34261084
29 0.33552584
30 0.33366504
31 0.3306249
32 0.31492293
33 0.30897227
34 0.29676214
35 0.29093313
36 0.2870403
37 0.28244784
38 0.27793404
39 0.26882032
40 0.2659971
41 0.2631329
42 0.2530332
43 0.24870636
44 0.24161966
45 0.23854394
46 0.2338098
47 0.23240866
48 0.22871743
49 0.22707625
50 0.22386177
51 0.22095296
52 0.21697216
53 0.21586761
54 0.21315296
55 0.20986108
56 0.20711125
57 0.20405309
58 0.2018487
59 0.19822218
60 0.1966284
61 0.1910514
62 0.18974823
63 0.18618248
64 0.18510172
65 0.18368396
66 0.18102223
67 0.1787008
68 0.17730379
69 0.17237152
70 0.17215686
71 0.17002334
72 0.16945395
73 0.16699108
74 0.164074
75 0.16340685
76 0.16272013
77 0.15999946
78 0.15672538
79 0.15517032
80 0.1536333
81 0.15152845
82 0.14942722
83 0.14845087
84 0.14611419
85 0.14527649
86 0.14433923
87 0.14302057
88 0.14164028
89 0.13966595
90 0.13831785
91 0.13706051
92 0.13621269
93 0.13445501
94 0.13369302
95 0.13149865
96 0.13077414
97 0.12983195
98 0.12814732
99 0.12719406
100 0.12553807
101 0.12396018
102 0.1237405
103 0.122652255
104 0.122235216
105 0.12115001
106 0.119904995
107 0.11898512
108 0.118389614
109 0.11786107
110 0.11621802
111 0.11434371
112 0.1133628
113 0.11266371
114 0.11121396
115 0.1105237
116 0.109826304
117 0.10863956
118 0.10740852
119 0.107078254
120 0.10598935
121 0.10416556
122 0.10377884
123 0.10239566
124 0.10214278
125 0.101168424
126 0.1001302
127 0.09994994
128 0.09922303
129 0.09877814
130 0.09757019
131 0.09703566
132 0.09656723
133 0.09626165
134 0.095447004
135 0.09487913
136 0.094508484
137 0.09379779
138 0.09155556
139 0.091061644
140 0.09062125
141 0.090355285
142 0.08977813
143 0.0892373
144 0.08866862
145 0.088311434
146 0.087463975
147 0.086663164
148 0.08575334
149 0.08519924
150 0.08484794
151 0.084529735
152 0.0835327
153 0.082971185
154 0.082322545
155 0.08177545
156 0.0816805
157 0.08115218
158 0.07987204
159 0.07950788
160 0.07859342
161 0.07837618
162 0.07763474
163 0.077176526
164 0.076269634
165 0.07540702
166 0.07495771
167 0.0743309
168 0.07379851
169 0.07333772
170 0.07289746
171 0.072713256
172 0.07231358
173 0.07207695
174 0.071724504
175 0.071424775
176 0.07082612
177 0.07015315
178 0.069894224
179 0.06957905
180 0.0688546
181 0.06813771
182 0.067973316
183 0.0673142
184 0.0670504
185 0.066522285
186 0.06613466
187 0.06571214
188 0.065458074
189 0.0650602
190 0.06458253
191 0.06411282
192 0.06382457
193 0.063107096
194 0.063021496
195 0.062339097
196 0.06204649
197 0.061630484
198 0.061067455
199 0.06094401
200 0.060722996
201 0.060325753
202 0.05962164
203 0.059349794
204 0.05894525
205 0.058331076
206 0.057782046
207 0.057416655
208 0.05715619
209 0.056934286
210 0.05656364
211 0.05623789
212 0.055812433
213 0.055646308
214 0.05507092
215 0.05489319
216 0.054457165
217 0.054188855
218 0.053824652
219 0.053510863
220 0.053131055
221 0.052737925
222 0.052569605
223 0.05238618
224 0.0516985
225 0.051640388
226 0.051442638
227 0.050568674
228 0.050301142
229 0.049972977
230 0.049762476
231 0.04939164
232 0.04917248
233 0.048887923
234 0.048729572
235 0.04810694
236 0.0478608
237 0.047497604
238 0.04705844
239 0.04681479
240 0.046404716
241 0.04619065
242 0.046132497
243 0.045721363
244 0.045300853
245 0.0450457
246 0.044633493
247 0.04451085
248 0.044036504
249 0.04376156
250 0.043642938
251 0.043361623
252 0.04317393
253 0.04283484
254 0.04271452
255 0.042104088
256 0.041865226
257 0.041599352
258 0.041378338
259 0.04117293
260 0.041048072
261 0.040552687
262 0.040453073
263 0.04005794
264 0.039953772
265 0.039817028
266 0.039243612
267 0.039105453
268 0.039090104
269 0.038843922
270 0.0385154
271 0.038107798
272 0.03799031
273 0.037970763
274 0.037571125
275 0.03737694
276 0.037222452
277 0.037002496
278 0.03665579
279 0.03653406
280 0.036469463
281 0.03617028
282 0.036142386
283 0.035888035
284 0.035347514
285 0.035189673
286 0.03504921
287 0.03498515
288 0.03466561
289 0.034398694
290 0.034321453
291 0.034076232
292 0.03390448
293 0.033737034
294 0.033396084
295 0.033362795
296 0.03316552
297 0.032823976
298 0.03256576
299 0.032444477
300 0.032394625
301 0.032073032
302 0.031969223
303 0.03168103
304 0.031535752
305 0.03142097
306 0.03120713
307 0.031084301
308 0.030620698
309 0.0305711
310 0.030369632
311 0.030287879
312 0.03015788
313 0.029825583
314 0.02959863
315 0.029427862
316 0.029337395
317 0.02888944
318 0.028749172
319 0.028616609
320 0.028458264
321 0.028370595
322 0.028124953
323 0.028050505
324 0.027972797
325 0.02775164
326 0.027644334
327 0.027510598
328 0.027377788
329 0.02722133
330 0.027088748
331 0.026936961
332 0.026738366
333 0.026580399
334 0.026424292
335 0.026300432
336 0.026235452
337 0.025949977
338 0.02566003
339 0.025445858
340 0.025385115
341 0.025209809
342 0.025185546
343 0.025085878
344 0.024965756
345 0.024728537
346 0.024549484
347 0.02447816
348 0.024222082
349 0.024162427
350 0.023912502
351 0.023809353
352 0.023729382
353 0.023579486
354 0.02353722
355 0.023296608
356 0.023140032
357 0.023037752
358 0.022878997
359 0.022784611
360 0.022542305
361 0.022472527
362 0.02236269
363 0.022133043
364 0.021943128
365 0.021782588
366 0.021546468
367 0.021485118
368 0.021318262
369 0.021239214
370 0.021124277
371 0.021097736
372 0.02096751
373 0.020768536
374 0.02067654
375 0.02057551
376 0.020287402
377 0.020265978
378 0.020169027
379 0.020147068
380 0.019908436
381 0.01987544
382 0.019795407
383 0.01961134
384 0.01951955
385 0.019470952
386 0.019208767
387 0.019191658
388 0.019111607
389 0.019005792
390 0.01887613
391 0.018742125
392 0.01866213

==> fig/SVD-value-4-h10000.txt <==
x y
1 76.46467
2 34.48701
3 23.16866
4 16.45834
5 10.624086
6 6.9826136
7 5.7821956
8 5.3343687
9 4.58841
10 4.3908944
11 3.4471872
12 3.0135713
13 2.6660488
14 2.5371196
15 2.2599428
16 2.0984828
17 1.9772298
18 1.7902364
19 1.7047924
20 1.6589804
21 1.5861806
22 1.4849782
23 1.4174792
24 1.3375207
25 1.2638302
26 1.2374995
27 1.1839293
28 1.1564503
29 1.1380166
30 1.0523427
31 1.0373633
32 1.0308174
33 0.99286735
34 0.9898712
35 0.943214
36 0.90594923
37 0.8908243
38 0.8779163
39 0.8656364
40 0.84276557
41 0.83985895
42 0.7989651
43 0.783443
44 0.7627908
45 0.7603269
46 0.7380809
47 0.72391033
48 0.696786
49 0.692013
50 0.68643886
51 0.66373026
52 0.66157424
53 0.6601615
54 0.63027537
55 0.60722077
56 0.5987114
57 0.59202206
58 0.5833293
59 0.5791454
60 0.57116187
61 0.5621838
62 0.560217
63 0.55836076
64 0.54447544
65 0.53788036
66 0.5308088
67 0.5204366
68 0.5109023
69 0.5038048
70 0.49742123
71 0.48660254
72 0.48293194
73 0.47550613
74 0.47403142
75 0.46749404
76 0.4594597
77 0.45722342
78 0.4481159
79 0.4438241
80 0.4360762
81 0.43148544
82 0.42680883
83 0.42411163
84 0.41667452
85 0.4116502
86 0.4074207
87 0.4034643
88 0.40013233
89 0.39645377
90 0.39574495
91 0.3903958
92 0.38883436
93 0.38133183
94 0.37787303
95 0.37300912
96 0.36644068
97 0.3628842
98 0.35711303
99 0.35203683
100 0.34949565
101 0.34596196
102 0.3428926
103 0.34056574
104 0.33798522
105 0.33612087
106 0.3311659
107 0.32980984
108 0.3287718
109 0.32525092
110 0.32281914
111 0.3195733
112 0.31663454
113 0.31213197
114 0.30950865
115 0.30824852
116 0.3047398
117 0.30354562
118 0.3000394
119 0.29691577
120 0.29429725
121 0.29344746
122 0.28934383
123 0.28676894
124 0.28451395
125 0.2829802
126 0.28170347
127 0.27743965
128 0.27489117
129 0.27439997
130 0.27278808
131 0.26917726
132 0.2668698
133 0.2636038
134 0.26178476
135 0.26049495
136 0.25727704
137 0.25672653
138 0.253988
139 0.25094032
140 0.24847384
141 0.24696884
142 0.24572828
143 0.24282496
144 0.2421598
145 0.2397351
146 0.23954049
147 0.23627226
148 0.23390572
149 0.23208845
150 0.22975759
151 0.22873527
152 0.22601867
153 0.22549579
154 0.22320776
155 0.22162035
156 0.22093695
157 0.21881975
158 0.21825993
159 0.21474655
160 0.21374077
161 0.21128537
162 0.21051945
163 0.20852049
164 0.20652004
165 0.2048732
166 0.2031632
167 0.2023293
168 0.20010859
169 0.19937596
170 0.19695528
171 0.19523314
172 0.1936622
173 0.19258942
174 0.19200042
175 0.18939306
176 0.18811598
177 0.18779118
178 0.18569088
179 0.18468833
180 0.18392035
181 0.18205948
182 0.18057387
183 0.17815961
184 0.1777519
185 0.17733267
186 0.1754556
187 0.17319976
188 0.17282788
189 0.17115396
190 0.17064357
191 0.16873291
192 0.16747633
193 0.16646102
194 0.16517073
195 0.16465804
196 0.16332924
197 0.1626042
198 0.16102058
199 0.1598104
200 0.15915892
201 0.15811676
202 0.15706669
203 0.15577659
204 0.15531695
205 0.15404585
206 0.15170424
207 0.15095657
208 0.15023673
209 0.14962669
210 0.14793973
211 0.14788397
212 0.14646403
213 0.14518961
214 0.14435525
215 0.14396134
216 0.14300604
217 0.14246833
218 0.14206088
219 0.14024933
220 0.13903105
221 0.13833752
222 0.13681781
223 0.13612485
224 0.13550198
225 0.13288587
226 0.13223436
227 0.13199265
228 0.13138157
229 0.12996414
230 0.12812985
231 0.12746903
232 0.12681358
233 0.12487689
234 0.124308564
235 0.12389816
236 0.123659566
237 0.12201557
238 0.12148664
239 0.12008848
240 0.11887393
241 0.117983826
242 0.11756356
243 0.116701946
244 0.11613975
245 0.11446502
246 0.11421864
247 0.11391412
248 0.11271204
249 0.11160062
250 0.11089384
251 0.110312894
252 0.10975554
253 0.10847946
254 0.10753228
255 0.10621046
256 0.10589845
257 0.104697034
258 0.10429237
259 0.10340281
260 0.102391854
261 0.100868985
262 0.10064805
263 0.09995334
264 0.099429995
265 0.09903644
266 0.09785737
267 0.09691555
268 0.09606866
269 0.094686136
270 0.09392364
271 0.09334203
272 0.09157491
273 0.091222
274 0.09071235
275 0.08928623
276 0.08893036
277 0.08773605
278 0.087049924
279 0.086950086
280 0.0849998
281 0.08444557
282 0.08405508
283 0.08376771
284 0.082978286
285 0.08241792
286 0.08172037
287 0.08102939
288 0.079207875
289 0.07781836
290 0.07712876
291 0.07690598
292 0.07581955
293 0.07489858
294 0.07416687
295 0.0734003
296 0.07287635
297 0.072021715
298 0.07119972
299 0.07077137
300 0.06949235
301 0.069082454
302 0.068604335
303 0.06780961
304 0.06681495
305 0.06468851
306 0.06397814
307 0.06321106
308 0.062861584
309 0.06211773
310 0.06114314
311 0.060909543
312 0.060239997
313 0.05988378
314 0.058391687
315 0.05609122
316 0.05572904
317 0.055176567
318 0.05399831
319 0.05342233
320 0.052817818
321 0.051962517
322 0.04982896
323 0.048744213
324 0.04853027
325 0.048097968
326 0.0470579
327 0.04656652
328 0.045214593
329 0.04489402
330 0.044327755
331 0.043512527
332 0.04206772
333 0.041250464
334 0.040684678
335 0.040419087
336 0.039998353
337 0.03933721
338 0.038586404
339 0.037267275
340 0.03646711
341 0.03611189
342 0.03566998
343 0.035057962
344 0.034163445
345 0.03378642
346 0.03306251
347 0.032932643
348 0.031929314
349 0.031603556
350 0.030169103
351 0.029182766
352 0.028962474
353 0.028056035
354 0.027598795
355 0.027051369
356 0.026019871
357 0.025427226
358 0.02526222
359 0.024923574
360 0.023601145
361 0.022918515
362 0.022588035
363 0.021081265
364 0.020669444
365 0.019816952
366 0.019297404
367 0.019146476
368 0.018547565
369 0.016130222
370 0.015791945
371 0.014783735
372 0.014325367
373 0.013112309
374 0.012798861
375 0.011621852
376 0.011291225
377 0.00989936
378 0.009702797
379 0.009042104
380 0.0089414185
381 0.007854905
382 0.0071099717
383 0.006504025
384 0.005795248
385 0.004806166
386 0.00462046
387 0.0043475367
388 0.002556091
389 0.0018902965
390 0.0017809499
391 0.0011794431
392 0.00058621366

==> fig/SVD-value-4.txt <==
x y
1 23.141722
2 11.528501
3 9.064646
4 8.024711
5 5.7832055
6 4.2516727
7 4.1659927
8 3.4757404
9 2.8991606
10 2.7382426
11 2.3919792
12 2.2817104
13 2.1156156
14 2.0656414
15 1.9731395
16 1.883355
17 1.671497
18 1.5353585
19 1.4381968
20 1.3860768
21 1.3420275
22 1.3164244
23 1.2197903
24 1.2153687
25 1.168841
26 1.1486554
27 1.1121387
28 1.0786455
29 1.0561132
30 1.0108576
31 1.0016237
32 0.97248507
33 0.95005035
34 0.9306448
35 0.9099626
36 0.8897328
37 0.8718681
38 0.85667014
39 0.8235694
40 0.8166916
41 0.80742973
42 0.80615264
43 0.7854949
44 0.77730286
45 0.7664539
46 0.7443856
47 0.7367265
48 0.7129584
49 0.6955844
50 0.69391924
51 0.68454164
52 0.68066823
53 0.6739786
54 0.66929334
55 0.66032207
56 0.64836586
57 0.638487
58 0.63213515
59 0.6270212
60 0.6186069
61 0.59578025
62 0.5921817
63 0.58891153
64 0.58249164
65 0.5751726
66 0.5696735
67 0.565128
68 0.56311005
69 0.5554148
70 0.54903847
71 0.54618365
72 0.53950024
73 0.5336644
74 0.5259569
75 0.5212194
76 0.5097366
77 0.5080051
78 0.50610167
79 0.49975568
80 0.49520266
81 0.49036843
82 0.48923695
83 0.48357728
84 0.47812918
85 0.47071147
86 0.4667771
87 0.46248284
88 0.46125498
89 0.45113537
90 0.44701114
91 0.44326144
92 0.44218472
93 0.43334907
94 0.42982826
95 0.42582175
96 0.42470407
97 0.4206303
98 0.41756165
99 0.41490978
100 0.4125121
101 0.40604028
102 0.4052934
103 0.39778116
104 0.394406
105 0.3933725
106 0.39232042
107 0.38437906
108 0.38055587
109 0.3789315
110 0.37442672
111 0.3727879
112 0.36820522
113 0.36667493
114 0.36490265
115 0.36138913
116 0.35666382
117 0.35589093
118 0.35364893
119 0.35114694
120 0.34533715
121 0.3416222
122 0.3399331
123 0.33868504
124 0.33431953
125 0.33220434
126 0.33076307
127 0.32966435
128 0.32635328
129 0.32287735
130 0.3209513
131 0.31890202
132 0.31676522
133 0.31376728
134 0.31155112
135 0.3077252
136 0.30706474
137 0.3023132
138 0.29993144
139 0.2997368
140 0.29666418
141 0.29388556
142 0.29101846
143 0.28869802
144 0.28772146
145 0.2873477
146 0.28461954
147 0.2793816
148 0.27714977
149 0.2738407
150 0.27320766
151 0.26960644
152 0.26934883
153 0.2663872
154 0.26501206
155 0.26376578
156 0.26088804
157 0.259604
158 0.25850123
159 0.25341237
160 0.2510513
161 0.25038078
162 0.24916725
163 0.2457495
164 0.244186
165 0.24189422
166 0.2399523
167 0.23782188
168 0.23551421
169 0.23346828
170 0.23057601
171 0.22981945
172 0.22910817
173 0.22691743
174 0.22492127
175 0.22285298
176 0.22132489
177 0.21978027
178 0.21861091
179 0.2170888
180 0.21591137
181 0.2140999
182 0.21179783
183 0.21030493
184 0.20906003
185 0.20646432
186 0.20549195
187 0.20449123
188 0.20288551
189 0.2004277
190 0.19850667
191 0.19615887
192 0.19418325
193 0.19241765
194 0.19103514
195 0.19026151
196 0.18872754
197 0.1874281
198 0.18563062
199 0.18436514
200 0.18207473
201 0.18131001
202 0.18036771
203 0.1786582
204 0.17698132
205 0.17526658
206 0.17409919
207 0.17277586
208 0.17149158
209 0.16971982
210 0.16884573
211 0.1675098
212 0.16545473
213 0.16463132
214 0.16389978
215 0.16118574
216 0.16088232
217 0.15940885
218 0.15855664
219 0.15764034
220 0.15608963
221 0.15533166
222 0.15392727
223 0.15161178
224 0.15089321
225 0.15043135
226 0.14814393
227 0.145998
228 0.1453702
229 0.14417161
230 0.14361101
231 0.14152016
232 0.14111257
233 0.13943082
234 0.13828854
235 0.13695166
236 0.13569732
237 0.13451724
238 0.13348006
239 0.13235784
240 0.13210903
241 0.13113804
242 0.12976362
243 0.12850918
244 0.12750947
245 0.12729596
246 0.12484421
247 0.124307655
248 0.121462665
249 0.121034406
250 0.120432116
251 0.11905445
252 0.118978925
253 0.11761362
254 0.116510876
255 0.114409216
256 0.11347145
257 0.11304064
258 0.11107193
259 0.11028309
260 0.10955593
261 0.109227575
262 0.1086705
263 0.10654523
264 0.10505251
265 0.10396209
266 0.10259256
267 0.10229199
268 0.10157709
269 0.100847565
270 0.09994605
271 0.09867565
272 0.09776994
273 0.097554944
274 0.09668734
275 0.09534797
276 0.094662674
277 0.093789175
278 0.09310067
279 0.091629155
280 0.09067463
281 0.0902524
282 0.08981028
283 0.08882515
284 0.08834918
285 0.08680377
286 0.08592967
287 0.085587785
288 0.08462523
289 0.08435732
290 0.081284225
291 0.0805157
292 0.08006747
293 0.079374485
294 0.07889415
295 0.07819319
296 0.0772601
297 0.07632193
298 0.07530652
299 0.07515037
300 0.07468251
301 0.07295353
302 0.07272902
303 0.07212696
304 0.07075905
305 0.07050784
306 0.06991168
307 0.069165945
308 0.06860284
309 0.06741179
310 0.0664579
311 0.06620738
312 0.065027736
313 0.06425425
314 0.06323343
315 0.062136933
316 0.061161388
317 0.06093401
318 0.060518008
319 0.059866108
320 0.059093513
321 0.0579744
322 0.05750951
323 0.057164647
324 0.05612019
325 0.05478835
326 0.054521013
327 0.05421197
328 0.053589158
329 0.05310132
330 0.052686416
331 0.05158404
332 0.051135045
333 0.0505534
334 0.049627755
335 0.0492036
336 0.04863126
337 0.047681563
338 0.046092235
339 0.045753073
340 0.04546875
341 0.044292133
342 0.04401991
343 0.043313295
344 0.04285519
345 0.042780653
346 0.041502666
347 0.041033853
348 0.039820272
349 0.03943661
350 0.038615026
351 0.038178906
352 0.03792479
353 0.037160505
354 0.037001386
355 0.036787424
356 0.03555443
357 0.034585398
358 0.034462158
359 0.034180544
360 0.033161968
361 0.032670792
362 0.031838153
363 0.03115215
364 0.030703941
365 0.029554062
366 0.029219968
367 0.02879662
368 0.02800413
369 0.026884425
370 0.026135089
371 0.025849389
372 0.025236536
373 0.024324821
374 0.023752442
375 0.022678893
376 0.022006843
377 0.021382904
378 0.021097999
379 0.019787889
380 0.018819317
381 0.018207714
382 0.017159548
383 0.016387954
384 0.015274998
385 0.013745414
386 0.013518012
387 0.012099034
388 0.011590825
389 0.0108762365
390 0.010681932
391 0.0074373856
392 0.00485191

==> fig/SVD-value-5-cifar-h10000.txt <==
x y
1 90.7225
2 26.460543
3 23.27102
4 18.55369
5 6.983502
6 6.3080096
7 4.952403
8 4.164577
9 3.5153959
10 2.818149
11 2.3681893
12 1.8093617
13 1.7799418
14 1.4369652
15 1.2874306
16 1.1240664
17 1.0822594
18 0.97112966
19 0.94646686
20 0.86339545
21 0.81460726
22 0.8018163
23 0.7246702
24 0.71582425
25 0.6863754
26 0.66338533
27 0.6227543
28 0.57835406
29 0.54717994
30 0.511585
31 0.49534693
32 0.46850923
33 0.454851
34 0.44458514
35 0.436232
36 0.42948523
37 0.42147195
38 0.3990273
39 0.38473138
40 0.38159427
41 0.37767193
42 0.3614404
43 0.34919858
44 0.3399592
45 0.3268253
46 0.3247963
47 0.31227785
48 0.305801
49 0.3032172
50 0.2959851
51 0.29060844
52 0.2820489
53 0.27418008
54 0.2695783
55 0.26567063
56 0.26481923
57 0.25601634
58 0.25006634
59 0.24824885
60 0.24187617
61 0.23539169
62 0.23321794
63 0.2316036
64 0.22883895
65 0.22360216
66 0.21979201
67 0.21665822
68 0.21213788
69 0.21178424
70 0.20911941
71 0.20386823
72 0.20278402
73 0.20203969
74 0.20023549
75 0.19701414
76 0.19487846
77 0.1913861
78 0.18802197
79 0.1870427
80 0.18497069
81 0.18344232
82 0.18196899
83 0.18034703
84 0.1794159
85 0.17546666
86 0.17471449
87 0.17338862
88 0.17212108
89 0.170601
90 0.1693069
91 0.16870405
92 0.16695772
93 0.16408372
94 0.16294624
95 0.16125906
96 0.16079076
97 0.15851006
98 0.15807001
99 0.15696809
100 0.15504135
101 0.15409581
102 0.15127929
103 0.15071149
104 0.1496883
105 0.14805987
106 0.14576502
107 0.14400241
108 0.14266396
109 0.14144924
110 0.13929941
111 0.13890763
112 0.13785179
113 0.13759293
114 0.13573308
115 0.13386211
116 0.1332451
117 0.13266747
118 0.13179666
119 0.13078949
120 0.13002786
121 0.12845942
122 0.12810193
123 0.12764378
124 0.1266622
125 0.1254345
126 0.12473276
127 0.12316067
128 0.1227239
129 0.12254218
130 0.12176715
131 0.121296346
132 0.11999563
133 0.11935721
134 0.11812295
135 0.11727963
136 0.11714214
137 0.116194405
138 0.11525842
139 0.114599906
140 0.11403003
141 0.11346995
142 0.112828866
143 0.11107722
144 0.11083521
145 0.10975522
146 0.108399734
147 0.10828731
148 0.107854806
149 0.107597254
150 0.10732438
151 0.10658398
152 0.106161185
153 0.10560338
154 0.10402212
155 0.10329348
156 0.102463804
157 0.10201116
158 0.100586854
159 0.10025028
160 0.09974555
161 0.099334806
162 0.098965935
163 0.09855342
164 0.098192066
165 0.09741483
166 0.09658289
167 0.09598256
168 0.09581155
169 0.09455048
170 0.09398116
171 0.09355056
172 0.092965655
173 0.09240749
174 0.09217422
175 0.09125654
176 0.09107563
177 0.09084028
178 0.09045955
179 0.09003945
180 0.08974914
181 0.088875085
182 0.0884723
183 0.088191
184 0.087387376
185 0.087161645
186 0.0869277
187 0.08668163
188 0.0858608
189 0.08537926
190 0.085307226
191 0.08466195
192 0.084551215
193 0.08410941
194 0.08347021
195 0.082992174
196 0.082555376
197 0.082078226
198 0.08153961
199 0.08125576
200 0.08086634
201 0.08047451
202 0.08017652
203 0.079504475
204 0.07874351
205 0.078615
206 0.07804442
207 0.07789833
208 0.077671826
209 0.07713602
210 0.07658567
211 0.07616492
212 0.075768024
213 0.0754841
214 0.075274214
215 0.07518672
216 0.074892566
217 0.07469589
218 0.074376374
219 0.07396611
220 0.073661715
221 0.07328757
222 0.07315753
223 0.07269282
224 0.07259986
225 0.07211584
226 0.07183616
227 0.071572766
228 0.071417086
229 0.07045402
230 0.07029266
231 0.069979064
232 0.06961494
233 0.06926871
234 0.06910231
235 0.0688602
236 0.06871571
237 0.06815683
238 0.06805671
239 0.067618825
240 0.067286074
241 0.06723423
242 0.06671102
243 0.06611083
244 0.06581295
245 0.06569166
246 0.065310135
247 0.065268755
248 0.06508475
249 0.0646403
250 0.06440009
251 0.06407396
252 0.06368517
253 0.06321046
254 0.06315587
255 0.0630716
256 0.06292113
257 0.06248786
258 0.062430583
259 0.062195566
260 0.0619988
261 0.061892
262 0.061749537
263 0.06114987
264 0.0609628
265 0.060880885
266 0.06057625
267 0.06031143
268 0.05989239
269 0.05974456
270 0.05956134
271 0.059397407
272 0.05910856
273 0.058916166
274 0.058699224
275 0.05868025
276 0.05843747
277 0.058292147
278 0.057924166
279 0.057632953
280 0.057416227
281 0.057334766
282 0.05714597
283 0.0570544
284 0.056810148
285 0.056447748
286 0.056241523
287 0.056003474
288 0.055646077
289 0.055452485
290 0.05515101
291 0.054957137
292 0.054922402
293 0.054725952
294 0.05449153
295 0.054392733
296 0.054126404
297 0.053906675
298 0.053643446
299 0.05352155
300 0.053230684
301 0.052999113
302 0.05289145
303 0.052814353
304 0.052740607
305 0.052243754
306 0.05208001
307 0.0519572
308 0.051711634
309 0.051592313
310 0.051491115
311 0.05125454
312 0.05119091
313 0.05091836
314 0.050826736
315 0.05062831
316 0.05049106
317 0.05039132
318 0.050268598
319 0.05006673
320 0.04988754
321 0.049597956
322 0.04939315
323 0.049318854
324 0.049049277
325 0.048986915
326 0.0489292
327 0.04869496
328 0.04859092
329 0.048345055
330 0.048091996
331 0.04799673
332 0.04794837
333 0.04764453
334 0.04752106
335 0.047387253
336 0.047319863
337 0.04711675
338 0.04697475
339 0.04684722
340 0.046789214
341 0.0466707
342 0.04646513
343 0.046387237
344 0.04624541
345 0.04609303
346 0.046063088
347 0.045789022
348 0.04561184
349 0.04556667
350 0.045443572
351 0.04531564
352 0.045290112
353 0.045096662
354 0.044908553
355 0.044796776
356 0.044745933
357 0.04455967
358 0.0445044
359 0.044236742
360 0.044055656
361 0.04399992
362 0.04378759
363 0.043677375
364 0.043596927
365 0.043513324
366 0.04328224
367 0.04312833
368 0.04306929
369 0.042973384
370 0.042887773
371 0.042789314
372 0.042627066
373 0.0423991
374 0.042195007
375 0.04205704
376 0.041883636
377 0.041780915
378 0.04164992
379 0.041575793
380 0.04147963
381 0.041379917
382 0.041253183
383 0.041144628
384 0.04102522
385 0.040945686
386 0.040863305
387 0.040792108
388 0.040633187
389 0.04049551
390 0.040419742
391 0.040262923
392 0.040219214

==> fig/SVD-value-5-cifar.txt <==
x y
1 28.708967
2 8.428657
3 7.061568
4 5.981506
5 2.1963246
6 2.065555
7 1.5858017
8 1.3617989
9 1.2123266
10 1.0249312
11 0.7896349
12 0.57073677
13 0.5373548
14 0.46850932
15 0.42101774
16 0.3664102
17 0.32328215
18 0.3156826
19 0.28637406
20 0.27074644
21 0.24782735
22 0.24064012
23 0.22395462
24 0.22098067
25 0.21475662
26 0.21245503
27 0.19470811
28 0.18752551
29 0.1759243
30 0.16998488
31 0.1647702
32 0.1540064
33 0.15006156
34 0.14754719
35 0.14505385
36 0.1363101
37 0.13251817
38 0.12312327
39 0.11682021
40 0.11350223
41 0.11163339
42 0.10755402
43 0.10334681
44 0.09986175
45 0.09753434
46 0.09329653
47 0.09177202
48 0.09096542
49 0.08603762
50 0.08554291
51 0.08324068
52 0.0816663
53 0.08127161
54 0.07965035
55 0.077326305
56 0.07644515
57 0.075192705
58 0.07361457
59 0.072567366
60 0.07078193
61 0.06899839
62 0.068494365
63 0.067564696
64 0.0655678
65 0.06386399
66 0.06307934
67 0.06290528
68 0.062317055
69 0.061241943
70 0.059541397
71 0.05839325
72 0.057742175
73 0.057244312
74 0.056697078
75 0.055313084
76 0.054256093
77 0.05393743
78 0.053322643
79 0.05295843
80 0.05247962
81 0.052072514
82 0.05179359
83 0.050303034
84 0.049454987
85 0.048523366
86 0.048065253
87 0.047385972
88 0.046602026
89 0.046157293
90 0.04565303
91 0.045213223
92 0.04366004
93 0.04281081
94 0.04242517
95 0.04183998
96 0.04153023
97 0.040734284
98 0.040082656
99 0.03976905
100 0.038921807
101 0.038449932
102 0.037873186
103 0.037603933
104 0.03696166
105 0.036546543
106 0.036378082
107 0.035990253
108 0.03534649
109 0.034989577
110 0.034878884
111 0.03431598
112 0.03420611
113 0.033879533
114 0.033443104
115 0.033297103
116 0.033026796
117 0.03261514
118 0.032210648
119 0.032022987
120 0.031730708
121 0.03158649
122 0.03132313
123 0.03113618
124 0.030423742
125 0.030384503
126 0.03031994
127 0.029867558
128 0.029657241
129 0.029272476
130 0.028973898
131 0.028872468
132 0.028614115
133 0.028406499
134 0.028001752
135 0.02795494
136 0.027587093
137 0.027291203
138 0.027157886
139 0.02690611
140 0.026544787
141 0.026310457
142 0.026138296
143 0.025961084
144 0.025619386
145 0.025490645
146 0.025381481
147 0.02505922
148 0.02494834
149 0.024838347
150 0.024545748
151 0.024419209
152 0.024264887
153 0.024108673
154 0.023870388
155 0.02366521
156 0.023583224
157 0.02349044
158 0.023158778
159 0.023038946
160 0.022702338
161 0.022434168
162 0.022394836
163 0.02225615
164 0.02196721
165 0.02183178
166 0.021734346
167 0.021474611
168 0.02137091
169 0.021359129
170 0.020995028
171 0.020742364
172 0.020505305
173 0.020408224
174 0.020286035
175 0.020150017
176 0.020010402
177 0.019892951
178 0.019760972
179 0.01956065
180 0.019418528
181 0.019372443
182 0.019082014
183 0.018996779
184 0.018717926
185 0.018516038
186 0.018425407
187 0.01832995
188 0.018226814
189 0.018140577
190 0.018051768
191 0.017813498
192 0.01750538
193 0.01749534
194 0.01729148
195 0.017211448
196 0.017103925
197 0.016998634
198 0.016959883
199 0.016923876
200 0.016693274
201 0.016682968
202 0.016433079
203 0.016362581
204 0.016287657
205 0.01620093
206 0.01602248
207 0.015959349
208 0.015863905
209 0.015781656
210 0.015605187
211 0.015552846
212 0.01548489
213 0.015386151
214 0.015308986
215 0.015217281
216 0.014986581
217 0.014958636
218 0.014850342
219 0.0147459265
220 0.014725501
221 0.014568916
222 0.014547798
223 0.014382399
224 0.014316726
225 0.0142513
226 0.0142243765
227 0.014125144
228 0.013982896
229 0.013955509
230 0.013826828
231 0.013742851
232 0.013676921
233 0.01358003
234 0.013476737
235 0.013452194
236 0.013343648
237 0.013282581
238 0.013189052
239 0.013173767
240 0.013086
241 0.012955746
242 0.01290442
243 0.012852434
244 0.012782361
245 0.0127488
246 0.012647407
247 0.012521675
248 0.012461674
249 0.012330675
250 0.012300683
251 0.012248354
252 0.012173361
253 0.012074463
254 0.01204603
255 0.011975368
256 0.011893511
257 0.011788209
258 0.011696286
259 0.011662618
260 0.011632389
261 0.011546452
262 0.0113769965
263 0.0113573605
264 0.011326658
265 0.011237912
266 0.0112062385
267 0.011181075
268 0.011148762
269 0.011064381
270 0.011044005
271 0.01095742
272 0.0109477565
273 0.010831983
274 0.010781529
275 0.0107042
276 0.010652834
277 0.010535096
278 0.010468277
279 0.010427464
280 0.010372594
281 0.010369163
282 0.010315543
283 0.01023775
284 0.010172143
285 0.010111543
286 0.010077669
287 0.009967343
288 0.0099616125
289 0.009942402
290 0.009924153
291 0.009906321
292 0.009847623
293 0.009771141
294 0.009727586
295 0.009694066
296 0.009618848
297 0.009585497
298 0.009510021
299 0.009492134
300 0.00939809
301 0.009360982
302 0.009309477
303 0.00925913
304 0.0092456
305 0.0092207035
306 0.009122574
307 0.009083587
308 0.009066988
309 0.0090122335
310 0.00898205
311 0.008941809
312 0.008889916
313 0.008871544
314 0.008833737
315 0.008775301
316 0.008752601
317 0.008735008
318 0.008719725
319 0.00864138
320 0.008621394
321 0.008584293
322 0.008539137
323 0.008530633
324 0.008425369
325 0.00839685
326 0.008383518
327 0.008370506
328 0.008340225
329 0.0082987975
330 0.008261776
331 0.008226053
332 0.008219841
333 0.008177733
334 0.008162328
335 0.00812946
336 0.008074822
337 0.008059092
338 0.007999132
339 0.007936173
340 0.007922403
341 0.007899723
342 0.007887297
343 0.007845006
344 0.007828367
345 0.0078067845
346 0.0077775083
347 0.007744721
348 0.0077291927
349 0.007710514
350 0.0076622064
351 0.007639431
352 0.007632187
353 0.0076060733
354 0.0075671626
355 0.0074914764
356 0.007476619
357 0.007436312
358 0.0074300524
359 0.0074025537
360 0.0073941215
361 0.007368386
362 0.0072937687
363 0.00725868
364 0.0072567794
365 0.0072362768
366 0.007216135
367 0.0071697664
368 0.0071593192
369 0.007125584
370 0.0071040643
371 0.007103113
372 0.0070333425
373 0.007000068
374 0.0069908495
375 0.0069637545
376 0.0069397977
377 0.006906773
378 0.0069046686
379 0.0068927235
380 0.0068598636
381 0.0068417443
382 0.00679935
383 0.0067505003
384 0.00671788
385 0.0067071044
386 0.0066688014
387 0.0066584777
388 0.0066437214
389 0.006612534
390 0.0066052484
391 0.0065625296
392 0.006533225

==> fig/SVD-value-5-h10000.txt <==
x y
1 59.96974
2 26.009613
3 16.679264
4 9.315563
5 7.863424
6 6.5774446
7 5.108355
8 4.290825
9 4.1757317
10 3.3440988
11 2.616382
12 2.5230386
13 2.092822
14 2.0495358
15 1.6060362
16 1.5290129
17 1.3901778
18 1.3605944
19 1.2793181
20 1.1982039
21 1.178194
22 1.1180699
23 1.0468135
24 1.0070634
25 0.9445593
26 0.9209381
27 0.8828356
28 0.88157433
29 0.8340862
30 0.8174643
31 0.78166753
32 0.7513206
33 0.7345283
34 0.71515507
35 0.6987602
36 0.68237615
37 0.6670858
38 0.6574207
39 0.6353367
40 0.6201426
41 0.60569626
42 0.59638035
43 0.5929137
44 0.58546644
45 0.56769997
46 0.5454892
47 0.5291057
48 0.5179468
49 0.5143314
50 0.5076231
51 0.498384
52 0.48413444
53 0.47525576
54 0.46636516
55 0.464723
56 0.45422897
57 0.4476284
58 0.43669304
59 0.4285131
60 0.42645642
61 0.41695848
62 0.40667725
63 0.4025535
64 0.39724806
65 0.39289507
66 0.38699546
67 0.37986988
68 0.37261838
69 0.36452994
70 0.35789305
71 0.35571867
72 0.34996644
73 0.34723943
74 0.34460193
75 0.33644027
76 0.33356708
77 0.3249912
78 0.32308108
79 0.3202896
80 0.31477165
81 0.3132413
82 0.30629024
83 0.3036247
84 0.30080548
85 0.29713017
86 0.2915201
87 0.2892858
88 0.2841883
89 0.28150755
90 0.27955306
91 0.27549347
92 0.27131882
93 0.26967373
94 0.26263422
95 0.2589003
96 0.2565819
97 0.25494918
98 0.25058788
99 0.24935423
100 0.2457504
101 0.24423034
102 0.24145626
103 0.2393272
104 0.23671818
105 0.2337894
106 0.23256825
107 0.23217465
108 0.22678226
109 0.22186784
110 0.22009102
111 0.21837011
112 0.21520592
113 0.21429066
114 0.2136248
115 0.20974953
116 0.20892002
117 0.20479144
118 0.20288038
119 0.20221004
120 0.20076641
121 0.19805571
122 0.19672003
123 0.19313084
124 0.19267802
125 0.18992275
126 0.18868417
127 0.1862835
128 0.18463479
129 0.18313834
130 0.18078877
131 0.18043648
132 0.1786527
133 0.17605211
134 0.1752333
135 0.1738598
136 0.17148957
137 0.16914897
138 0.16863267
139 0.1656868
140 0.16382246
141 0.16299932
142 0.16222268
143 0.16186939
144 0.1582
145 0.1549754
146 0.15420812
147 0.15274388
148 0.15135325
149 0.1484661
150 0.14696164
151 0.1459849
152 0.14596118
153 0.1446008
154 0.14270994
155 0.14204612
156 0.14029063
157 0.13971007
158 0.13836707
159 0.13624638
160 0.13440825
161 0.13345759
162 0.13238597
163 0.13093822
164 0.12926391
165 0.12895554
166 0.12723303
167 0.1267585
168 0.12586643
169 0.123638034
170 0.12305886
171 0.12230902
172 0.12158895
173 0.120119214
174 0.1183151
175 0.11718113
176 0.115224324
177 0.11458346
178 0.11370065
179 0.112290494
180 0.11145579
181 0.11034077
182 0.10947564
183 0.10858436
184 0.10780788
185 0.107251
186 0.10659833
187 0.10432945
188 0.10352394
189 0.102938876
190 0.10240083
191 0.10089713
192 0.10058285
193 0.09948502
194 0.098035015
195 0.097778924
196 0.096776694
197 0.09508454
198 0.09441479
199 0.094058186
200 0.09280441
201 0.09153306
202 0.09146964
203 0.0899955
204 0.08956018
205 0.08895862
206 0.08869739
207 0.0871774
208 0.086721644
209 0.085617505
210 0.08529203
211 0.08515568
212 0.08345448
213 0.082959265
214 0.08267846
215 0.08172202
216 0.081197105
217 0.07993889
218 0.0792889
219 0.07848358
220 0.07796386
221 0.077560514
222 0.07609595
223 0.075612724
224 0.07546759
225 0.07348594
226 0.07267371
227 0.07246806
228 0.072099015
229 0.07129382
230 0.07050943
231 0.06991758
232 0.069429755
233 0.06929743
234 0.06896027
235 0.06810225
236 0.06772871
237 0.06659749
238 0.0651305
239 0.06432963
240 0.06410121
241 0.06387869
242 0.06295336
243 0.06268683
244 0.062175453
245 0.06179589
246 0.06169616
247 0.060991704
248 0.06010505
249 0.059510477
250 0.058951832
251 0.058561824
252 0.057529368
253 0.057367522
254 0.057044026
255 0.056930423
256 0.055785388
257 0.055151954
258 0.054675013
259 0.05444991
260 0.05376901
261 0.052443516
262 0.05227385
263 0.051811565
264 0.051487338
265 0.051044323
266 0.050284788
267 0.050088666
268 0.04939206
269 0.049178507
270 0.04786356
271 0.047716744
272 0.04744226
273 0.047250718
274 0.046541102
275 0.046238173
276 0.04614556
277 0.045847815
278 0.044916894
279 0.04490173
280 0.04453206
281 0.043854263
282 0.04361763
283 0.04324556
284 0.04252829
285 0.042187106
286 0.04161346
287 0.041263178
288 0.041142505
289 0.040745035
290 0.039684426
291 0.03936914
292 0.039145906
293 0.038833454
294 0.038241867
295 0.037858862
296 0.037413415
297 0.037316564
298 0.036974687
299 0.036545318
300 0.036073763
301 0.03569427
302 0.035457738
303 0.03473254
304 0.03410347
305 0.03405108
306 0.03363102
307 0.033404328
308 0.03274564
309 0.03259431
310 0.0322341
311 0.031376462
312 0.031266954
313 0.030815085
314 0.030466491
315 0.02990135
316 0.029764885
317 0.029593928
318 0.029050305
319 0.028491827
320 0.028093824
321 0.027304778
322 0.02696999
323 0.026965966
324 0.026424395
325 0.026342852
326 0.025838302
327 0.025437336
328 0.025284471
329 0.024840472
330 0.024730183
331 0.02430107
332 0.023750853
333 0.023659464
334 0.023167994
335 0.022982473
336 0.021999016
337 0.021808501
338 0.021602076
339 0.021120917
340 0.020492146
341 0.0200597
342 0.019827595
343 0.019512959
344 0.018694412
345 0.018347133
346 0.018080404
347 0.01800774
348 0.017012393
349 0.016515657
350 0.016023833
351 0.015446306
352 0.015143484
353 0.014950982
354 0.014703262
355 0.014431999
356 0.0141406935
357 0.013904002
358 0.01353933
359 0.013340798
360 0.013228538
361 0.0129585825
362 0.012588243
363 0.012297251
364 0.012102158
365 0.011988035
366 0.011381196
367 0.010964232
368 0.010843132
369 0.010635772
370 0.009966115
371 0.0096264435
372 0.009463972
373 0.008964333
374 0.008732942
375 0.007871511
376 0.006990261
377 0.0066425563
378 0.0061567696
379 0.0057455236
380 0.0054715564
381 0.004816513
382 0.0020028003
383 0.0018704613
384 0.0015291418
385 0.0011579536
386 0.0008492889
387 0.00068108377
388 0.00065746944
389 0.0002525938
390 5.8926016e-05
391 4.5550023e-05
392 1.5746097e-07

==> fig/SVD-value-5.txt <==
x y
1 25.256468
2 10.116788
3 8.24737
4 7.5165796
5 5.064399
6 4.4608254
7 3.7833986
8 2.9966419
9 2.7772076
10 2.3085082
11 2.041422
12 1.953634
13 1.8183609
14 1.7663007
15 1.5833408
16 1.4863693
17 1.4078584
18 1.3735474
19 1.2491145
20 1.1720197
21 1.132702
22 1.0674977
23 1.029944
24 1.0108011
25 0.9542707
26 0.91206735
27 0.88316715
28 0.87579286
29 0.84974927
30 0.8094796
31 0.7695733
32 0.738483
33 0.73738426
34 0.70714384
35 0.69373024
36 0.6808993
37 0.65863144
38 0.64500624
39 0.6310789
40 0.62031513
41 0.6158884
42 0.6127581
43 0.5950147
44 0.5692231
45 0.56525505
46 0.55657
47 0.5480475
48 0.5205779
49 0.51646435
50 0.5056248
51 0.50306034
52 0.49601698
53 0.4806781
54 0.47290796
55 0.46556
56 0.45822844
57 0.45705453
58 0.44627458
59 0.44362798
60 0.4424792
61 0.4280968
62 0.4233023
63 0.4194597
64 0.41444445
65 0.4050803
66 0.40080178
67 0.39388004
68 0.38888085
69 0.38785577
70 0.38091093
71 0.37594333
72 0.3698955
73 0.36411396
74 0.36021918
75 0.35640615
76 0.35171852
77 0.34766614
78 0.345365
79 0.34304896
80 0.33466324
81 0.332108
82 0.32942864
83 0.32527348
84 0.3203834
85 0.31593552
86 0.31079692
87 0.30825406
88 0.30510917
89 0.30166984
90 0.2971945
91 0.29617634
92 0.2909016
93 0.28565258
94 0.28481364
95 0.2808271
96 0.2796908
97 0.27516115
98 0.27275848
99 0.27035087
100 0.2671313
101 0.26226753
102 0.25910184
103 0.2557955
104 0.25548637
105 0.2501018
106 0.24917094
107 0.24725442
108 0.24523756
109 0.24373133
110 0.24121039
111 0.23859583
112 0.23566282
113 0.23324637
114 0.23031567
115 0.22798781
116 0.22711481
117 0.22431883
118 0.22264902
119 0.2201013
120 0.21748632
121 0.21544763
122 0.21330829
123 0.20956147
124 0.20724785
125 0.20579422
126 0.2031549
127 0.20006017
128 0.19913273
129 0.1978611
130 0.19568239
131 0.19386198
132 0.1912465
133 0.18862164
134 0.18680288
135 0.18579309
136 0.18342125
137 0.18161575
138 0.1782244
139 0.17765203
140 0.1761733
141 0.17429411
142 0.17266189
143 0.16997024
144 0.16853876
145 0.16699299
146 0.16671586
147 0.16447917
148 0.16360356
149 0.16074859
150 0.15799846
151 0.15771593
152 0.15561026
153 0.15458706
154 0.15282406
155 0.15147321
156 0.15032564
157 0.14976162
158 0.14875305
159 0.14760086
160 0.14621973
161 0.14448492
162 0.14370158
163 0.14258105
164 0.14172973
165 0.13874534
166 0.13806245
167 0.13660088
168 0.13532469
169 0.13475779
170 0.13330226
171 0.13191128
172 0.13079596
173 0.1290385
174 0.12784089
175 0.12637989
176 0.12470572
177 0.12326977
178 0.12244728
179 0.12206876
180 0.120584056
181 0.11880909
182 0.118052
183 0.117336676
184 0.116189614
185 0.115536995
186 0.11359382
187 0.11308892
188 0.11294263
189 0.11189282
190 0.110543914
191 0.10864485
192 0.10843284
193 0.1073654
194 0.10700219
195 0.10534291
196 0.10362003
197 0.10276048
198 0.102470756
199 0.100996815
200 0.10045995
201 0.099270105
202 0.098526776
203 0.09630071
204 0.095256716
205 0.09424448
206 0.093903914
207 0.093544215
208 0.09245583
209 0.091279894
210 0.09035745
211 0.08906792
212 0.08860236
213 0.087300405
214 0.08639261
215 0.086336106
216 0.08556915
217 0.08517588
218 0.08417986
219 0.08319973
220 0.08230577
221 0.08181286
222 0.08084069
223 0.080390885
224 0.07967999
225 0.07875445
226 0.07863403
227 0.07775869
228 0.076791935
229 0.07623693
230 0.07573221
231 0.07460001
232 0.074165
233 0.072962746
234 0.07260653
235 0.07186022
236 0.07099794
237 0.07088609
238 0.06981352
239 0.06860069
240 0.06772365
241 0.067550644
242 0.06675927
243 0.06626475
244 0.06570738
245 0.06513213
246 0.06491695
247 0.063189276
248 0.06290139
249 0.062448967
250 0.061646532
251 0.06133136
252 0.060178485
253 0.059865102
254 0.05927256
255 0.058719307
256 0.058228325
257 0.057313304
258 0.056780685
259 0.0563764
260 0.055390757
261 0.054892555
262 0.05459622
263 0.053892054
264 0.053570293
265 0.052874237
266 0.052121922
267 0.051948283
268 0.051344134
269 0.050934665
270 0.050315294
271 0.049891632
272 0.049510356
273 0.048561912
274 0.04813922
275 0.04785077
276 0.047328815
277 0.046885364
278 0.046637326
279 0.04611957
280 0.04565605
281 0.044650517
282 0.04427696
283 0.044182215
284 0.043549575
285 0.04294142
286 0.042542424
287 0.04223807
288 0.042021118
289 0.041570403
290 0.040937
291 0.040295746
292 0.03962775
293 0.03921689
294 0.03912073
295 0.038878623
296 0.038230978
297 0.0379708
298 0.037195396
299 0.03692522
300 0.036625043
301 0.036537565
302 0.036045164
303 0.035122875
304 0.034308508
305 0.033856202
306 0.033494063
307 0.033403557
308 0.032628983
309 0.03260671
310 0.032353006
311 0.03174025
312 0.031604603
313 0.031088313
314 0.030692676
315 0.03036981
316 0.030040424
317 0.029503819
318 0.029368106
319 0.029078808
320 0.028600156
321 0.02815833
322 0.027894324
323 0.02743055
324 0.02708524
325 0.02671553
326 0.026371371
327 0.026012566
328 0.025518533
329 0.024822682
330 0.02453858
331 0.024052128
332 0.023986896
333 0.023091424
334 0.022969892
335 0.022672351
336 0.02205047
337 0.02179043
338 0.021687359
339 0.021076197
340 0.020859402
341 0.020618578
342 0.02044539
343 0.020073442
344 0.019856168
345 0.01916355
346 0.019073628
347 0.018533668
348 0.018245239
349 0.017778398
350 0.01766763
351 0.017382968
352 0.01685036
353 0.016585343
354 0.016451463
355 0.016182085
356 0.015855035
357 0.015302337
358 0.014853097
359 0.014491413
360 0.014203972
361 0.014047449
362 0.013801263
363 0.013402774
364 0.013246679
365 0.01273936
366 0.012376282
367 0.012237977
368 0.011661337
369 0.011555625
370 0.011362675
371 0.011192296
372 0.010910299
373 0.010729559
374 0.010277623
375 0.0100831995
376 0.009977203
377 0.009679488
378 0.0092543205
379 0.008558978
380 0.00790396
381 0.007808532
382 0.0072210184
383 0.0069811097
384 0.0066858563
385 0.006527416
386 0.005835475
387 0.0051217335
388 0.003507306
389 0.003335763
390 0.0016092713
391 0.001486759
392 0.00075453136

==> fig/SVD-value-6-cifar-h10000.txt <==
x y
1 92.69476
2 32.72542
3 11.908708
4 10.606461
5 4.834011
6 3.2746942
7 2.9866548
8 2.6115527
9 2.118445
10 1.6308526
11 1.5384239
12 1.4313532
13 1.3841156
14 1.0608526
15 1.0209363
16 1.0020746
17 0.9277182
18 0.918118
19 0.8210124
20 0.78177404
21 0.7299471
22 0.70511204
23 0.6816138
24 0.66622716
25 0.6128572
26 0.5928537
27 0.5643492
28 0.55838674
29 0.5314833
30 0.51855755
31 0.49483812
32 0.4800269
33 0.46756396
34 0.4548256
35 0.44522056
36 0.42089915
37 0.41407904
38 0.39435023
39 0.39049405
40 0.38585436
41 0.3729728
42 0.36750975
43 0.36335665
44 0.35034907
45 0.34541526
46 0.34216353
47 0.33758408
48 0.3327705
49 0.32612306
50 0.3151818
51 0.31035236
52 0.30723232
53 0.30104652
54 0.29708552
55 0.29574826
56 0.28737083
57 0.2798889
58 0.2736021
59 0.27318215
60 0.26866192
61 0.26762506
62 0.26343167
63 0.26012745
64 0.25451463
65 0.2515245
66 0.24652053
67 0.24533476
68 0.24182804
69 0.23966374
70 0.23839544
71 0.23491965
72 0.23064575
73 0.23027015
74 0.22736984
75 0.22471668
76 0.22446765
77 0.22201467
78 0.21887992
79 0.21561143
80 0.2131257
81 0.21268842
82 0.21040255
83 0.21017095
84 0.20667
85 0.20624425
86 0.20366456
87 0.20326038
88 0.20146027
89 0.19965827
90 0.19793914
91 0.19496225
92 0.19296092
93 0.19128092
94 0.18997025
95 0.18756235
96 0.18598612
97 0.18502247
98 0.1834651
99 0.1823086
100 0.1805028
101 0.17912893
102 0.17607996
103 0.17453901
104 0.17346422
105 0.1727233
106 0.17243898
107 0.17186853
108 0.16877002
109 0.16800335
110 0.16615693
111 0.16572618
112 0.1637649
113 0.16253588
114 0.16100249
115 0.1606286
116 0.15961036
117 0.1586078
118 0.15754348
119 0.1568013
120 0.15578519
121 0.15521877
122 0.15448782
123 0.15334812
124 0.15289937
125 0.15111855
126 0.15102215
127 0.15021703
128 0.14912435
129 0.14757574
130 0.14703852
131 0.14683264
132 0.14444144
133 0.14338973
134 0.1424015
135 0.1423044
136 0.14204133
137 0.14148884
138 0.14016029
139 0.13864228
140 0.13819467
141 0.13756126
142 0.13655345
143 0.1361852
144 0.13495412
145 0.13443013
146 0.13383107
147 0.13329262
148 0.13152444
149 0.13068724
150 0.12993652
151 0.12942678
152 0.12891753
153 0.12877837
154 0.12814946
155 0.12707935
156 0.12620905
157 0.12553069
158 0.124513924
159 0.12418383
160 0.123977855
161 0.12296293
162 0.12288049
163 0.12211723
164 0.12057103
165 0.120091215
166 0.11900842
167 0.11850605
168 0.117482804
169 0.11730771
170 0.1165685
171 0.11596755
172 0.11490306
173 0.11456893
174 0.1138128
175 0.11333706
176 0.112959266
177 0.1125945
178 0.111948535
179 0.11116266
180 0.11067705
181 0.10989778
182 0.10892055
183 0.108302474
184 0.10793236
185 0.10743474
186 0.106723845
187 0.1065271
188 0.10596545
189 0.105193
190 0.10482038
191 0.10455662
192 0.10373765
193 0.103373915
194 0.10277526
195 0.10180842
196 0.10147149
197 0.10111507
198 0.10056265
199 0.100481085
200 0.10017967
201 0.09920584
202 0.09900243
203 0.09867368
204 0.098223075
205 0.09794781
206 0.09732143
207 0.096550874
208 0.096264586
209 0.09609081
210 0.09589634
211 0.09509294
212 0.09472848
213 0.093779646
214 0.09366192
215 0.09322895
216 0.092907764
217 0.09202437
218 0.091754965
219 0.09135529
220 0.09124937
221 0.09107618
222 0.09039922
223 0.09021948
224 0.08975052
225 0.08943484
226 0.088765286
227 0.08845269
228 0.08791904
229 0.08775016
230 0.0875348
231 0.08685386
232 0.08661502
233 0.086475156
234 0.0861911
235 0.08574003
236 0.08548083
237 0.085000455
238 0.08461629
239 0.084131755
240 0.08367993
241 0.08294447
242 0.08273471
243 0.08225977
244 0.08192801
245 0.08169517
246 0.08142517
247 0.08119226
248 0.08092852
249 0.080632955
250 0.08019729
251 0.080034636
252 0.07944766
253 0.07930898
254 0.078704685
255 0.07855668
256 0.078278914
257 0.078188464
258 0.0779908
259 0.07759121
260 0.07699826
261 0.07659889
262 0.07643718
263 0.076300815
264 0.075873755
265 0.075490355
266 0.075074494
267 0.074852765
268 0.07464285
269 0.07431523
270 0.07384461
271 0.073501825
272 0.07335487
273 0.072783776
274 0.07273703
275 0.07224607
276 0.07187306
277 0.07175892
278 0.0715371
279 0.071378775
280 0.07078273
281 0.07057707
282 0.0702347
283 0.07019084
284 0.070027255
285 0.06960853
286 0.069478996
287 0.069265254
288 0.069204584
289 0.0688878
290 0.06863551
291 0.06811757
292 0.06788736
293 0.0677399
294 0.0673799
295 0.06716658
296 0.06716256
297 0.06667491
298 0.0665529
299 0.06610971
300 0.06587168
301 0.06578351
302 0.06565005
303 0.06545669
304 0.06518041
305 0.06505206
306 0.064852715
307 0.06483481
308 0.06442868
309 0.06404719
310 0.06377432
311 0.063410796
312 0.06328227
313 0.063131064
314 0.062869444
315 0.062474687
316 0.06235646
317 0.062262353
318 0.061762128
319 0.06160244
320 0.06123223
321 0.060971968
322 0.060666557
323 0.060428556
324 0.060302075
325 0.06012671
326 0.05998937
327 0.059775706
328 0.059449665
329 0.059234932
330 0.05887374
331 0.058681402
332 0.058600895
333 0.058367327
334 0.05823429
335 0.057906017
336 0.057715416
337 0.057547286
338 0.057428095
339 0.05721183
340 0.05717213
341 0.056979205
342 0.056664113
343 0.056590483
344 0.05637782
345 0.05630036
346 0.056079626
347 0.055858698
348 0.05579602
349 0.055597357
350 0.05529243
351 0.055091605
352 0.055056516
353 0.054808028
354 0.054577146
355 0.05442325
356 0.054310646
357 0.0541798
358 0.053919878
359 0.0537485
360 0.053704526
361 0.053419445
362 0.053140044
363 0.05298193
364 0.052775595
365 0.052670736
366 0.052423913
367 0.05239761
368 0.052243527
369 0.05211024
370 0.052078597
371 0.051783934
372 0.05163907
373 0.05151888
374 0.051280893
375 0.05118427
376 0.051048253
377 0.050663754
378 0.050481413
379 0.050463714
380 0.050151713
381 0.05002791
382 0.049927015
383 0.04985409
384 0.049789175
385 0.049505945
386 0.049174447
387 0.049146153
388 0.049056675
389 0.04889286
390 0.048666056
391 0.04843101
392 0.048144322

==> fig/SVD-value-6-cifar.txt <==
x y
1 29.340656
2 10.24624
3 3.8198843
4 3.344108
5 1.5458807
6 1.0810194
7 0.984541
8 0.80824214
9 0.7467871
10 0.5122774
11 0.4946886
12 0.48800004
13 0.41558665
14 0.3594504
15 0.34950733
16 0.3232725
17 0.31619477
18 0.307442
19 0.28355604
20 0.24956857
21 0.24278332
22 0.23172495
23 0.22729076
24 0.2138664
25 0.21028003
26 0.2054
27 0.18748175
28 0.18624553
29 0.17818694
30 0.17132847
31 0.15902676
32 0.15839835
33 0.14841165
34 0.14592098
35 0.14089954
36 0.13874707
37 0.13241382
38 0.128831
39 0.124157265
40 0.12238845
41 0.117548294
42 0.11427044
43 0.111077175
44 0.109056145
45 0.10797606
46 0.104114495
47 0.102326885
48 0.100996934
49 0.09847821
50 0.09233377
51 0.09038214
52 0.089202195
53 0.08882781
54 0.08621342
55 0.08489664
56 0.0829762
57 0.08166264
58 0.07981027
59 0.07667741
60 0.07543734
61 0.07432373
62 0.07252732
63 0.071562454
64 0.07058712
65 0.06952094
66 0.06794644
67 0.0666401
68 0.06590664
69 0.065510154
70 0.06460328
71 0.06375557
72 0.062829
73 0.061372496
74 0.059796862
75 0.05855677
76 0.058296636
77 0.057596847
78 0.05452073
79 0.05389231
80 0.053136338
81 0.052107964
82 0.05152941
83 0.050435513
84 0.050155357
85 0.049712468
86 0.049142454
87 0.047545582
88 0.046628293
89 0.04583848
90 0.045496326
91 0.04515623
92 0.04468774
93 0.044340044
94 0.043449298
95 0.042807147
96 0.04252298
97 0.042243663
98 0.04174254
99 0.04139142
100 0.040625934
101 0.040310863
102 0.03990616
103 0.039701495
104 0.039397877
105 0.039128963
106 0.037782248
107 0.037709553
108 0.037346866
109 0.03692686
110 0.036641657
111 0.036386415
112 0.03587241
113 0.035476346
114 0.035009783
115 0.034727607
116 0.03413912
117 0.03372188
118 0.033110853
119 0.032893002
120 0.032654937
121 0.03215183
122 0.031946685
123 0.03170796
124 0.031259827
125 0.031013094
126 0.030770652
127 0.030051261
128 0.029821796
129 0.029427426
130 0.029149765
131 0.028706744
132 0.028452527
133 0.028297324
134 0.02809917
135 0.02798458
136 0.02780161
137 0.02733955
138 0.027052544
139 0.02682656
140 0.026517354
141 0.026428927
142 0.026212571
143 0.025579812
144 0.025486602
145 0.025219953
146 0.024862833
147 0.0248016
148 0.024586717
149 0.02443445
150 0.023939624
151 0.023832882
152 0.023614084
153 0.023342466
154 0.02321908
155 0.022897366
156 0.022769593
157 0.022564197
158 0.022328455
159 0.02226129
160 0.021968972
161 0.021801483
162 0.021634674
163 0.021527488
164 0.021282144
165 0.021120654
166 0.020866044
167 0.020744257
168 0.020562356
169 0.020282112
170 0.020065311
171 0.019999782
172 0.019744402
173 0.019485964
174 0.019419111
175 0.019129505
176 0.018967208
177 0.018888988
178 0.018582804
179 0.018445546
180 0.01834114
181 0.0182028
182 0.017981669
183 0.017700184
184 0.017629415
185 0.017525103
186 0.01744895
187 0.017363606
188 0.016909026
189 0.01682917
190 0.016551849
191 0.016350225
192 0.016215062
193 0.016106129
194 0.015875135
195 0.01576559
196 0.01566037
197 0.015462669
198 0.015310669
199 0.015256359
200 0.015145739
201 0.015091586
202 0.014706671
203 0.014655186
204 0.014566191
205 0.014414274
206 0.014342654
207 0.014215177
208 0.014073055
209 0.0139863
210 0.013825518
211 0.013619585
212 0.013541293
213 0.013471281
214 0.01341491
215 0.013231865
216 0.012980053
217 0.012911118
218 0.012683811
219 0.012595604
220 0.012515004
221 0.012398155
222 0.012279709
223 0.012257397
224 0.012187309
225 0.012078467
226 0.012042733
227 0.0119566955
228 0.01186011
229 0.0117080305
230 0.011671288
231 0.011556957
232 0.011494017
233 0.011466513
234 0.011396244
235 0.011327004
236 0.011242956
237 0.011227083
238 0.011112126
239 0.010979681
240 0.010899125
241 0.010872635
242 0.010665536
243 0.010655532
244 0.01063135
245 0.010443239
246 0.010367463
247 0.010359278
248 0.010297992
249 0.010177035
250 0.010132682
251 0.010089412
252 0.009996175
253 0.009859629
254 0.009835397
255 0.009661188
256 0.009589056
257 0.009565865
258 0.009520728
259 0.009486995
260 0.009375092
261 0.009334768
262 0.009275445
263 0.009197453
264 0.009145513
265 0.0090437485
266 0.009026348
267 0.008921239
268 0.008850006
269 0.008798947
270 0.008733079
271 0.008719251
272 0.008631337
273 0.008561311
274 0.008524224
275 0.008397165
276 0.008355313
277 0.008339579
278 0.0082681915
279 0.008192478
280 0.00815288
281 0.008107017
282 0.008099708
283 0.008024808
284 0.007965583
285 0.007883313
286 0.0078730015
287 0.0077719525
288 0.0077255033
289 0.007708543
290 0.007685545
291 0.0076426184
292 0.0075389706
293 0.0074837864
294 0.007437055
295 0.007418382
296 0.007368676
297 0.0072996113
298 0.0072696237
299 0.0071514896
300 0.007090922
301 0.007055792
302 0.00704294
303 0.007024029
304 0.00692351
305 0.006901649
306 0.0067635016
307 0.0067063076
308 0.0066729523
309 0.006632851
310 0.0066131004
311 0.0065247035
312 0.006492776
313 0.006473835
314 0.0064222007
315 0.0063636834
316 0.006290939
317 0.0062732087
318 0.0062343287
319 0.006212995
320 0.0061910334
321 0.006141508
322 0.006096631
323 0.0060791527
324 0.0060176393
325 0.0059704026
326 0.0059436103
327 0.005872593
328 0.0058681704
329 0.005809235
330 0.005723786
331 0.0057143643
332 0.005676616
333 0.005656533
334 0.005633904
335 0.0056131277
336 0.005553128
337 0.0055384776
338 0.0055339355
339 0.005513724
340 0.0054486576
341 0.0054198853
342 0.0053787827
343 0.005333221
344 0.005318765
345 0.00528679
346 0.0052225036
347 0.005204962
348 0.0051741074
349 0.0051489724
350 0.0051067583
351 0.005084746
352 0.0050495425
353 0.005030376
354 0.0050071953
355 0.004959635
356 0.0049520954
357 0.0049097138
358 0.004879756
359 0.004864928
360 0.0048267203
361 0.0048088315
362 0.0047792327
363 0.0047443137
364 0.0047257026
365 0.0046968716
366 0.0046744514
367 0.0046533537
368 0.004637274
369 0.004627977
370 0.0045936336
371 0.004563235
372 0.0045582997
373 0.004530422
374 0.004502969
375 0.0044974433
376 0.0044848006
377 0.004435202
378 0.0044053635
379 0.004397646
380 0.004380821
381 0.0043285596
382 0.004304194
383 0.004292021
384 0.004272919
385 0.004253445
386 0.004235728
387 0.0042115585
388 0.004167535
389 0.004136322
390 0.004118171
391 0.004099629
392 0.004080788

==> fig/SVD-value-6-h10000.txt <==
x y
1 57.997757
2 26.975533
3 19.718103
4 10.576594
5 9.050328
6 8.8039465
7 5.4561
8 4.2746263
9 3.5953655
10 3.402643
11 2.8223639
12 2.4131486
13 2.3275194
14 2.1051993
15 2.0751214
16 1.9364424
17 1.788993
18 1.7066196
19 1.6089394
20 1.5854307
21 1.5083932
22 1.470564
23 1.4361538
24 1.3067518
25 1.2791958
26 1.269826
27 1.2146187
28 1.1728173
29 1.1377574
30 1.0546409
31 1.0446103
32 1.0098066
33 0.9933679
34 0.9718233
35 0.9510487
36 0.9362356
37 0.92302454
38 0.88904625
39 0.88007116
40 0.86560404
41 0.8594625
42 0.8338952
43 0.8096626
44 0.79562664
45 0.7874947
46 0.7810193
47 0.7582225
48 0.7453238
49 0.7371487
50 0.7170476
51 0.7095937
52 0.6984669
53 0.69312024
54 0.6770854
55 0.66252965
56 0.65971524
57 0.65258163
58 0.62971187
59 0.6230128
60 0.6098123
61 0.59767896
62 0.5959785
63 0.5896225
64 0.5864193
65 0.57565004
66 0.5692978
67 0.55639523
68 0.55170417
69 0.5444502
70 0.5414273
71 0.52584475
72 0.51957273
73 0.5118094
74 0.5029759
75 0.5004218
76 0.49448124
77 0.49141717
78 0.48717248
79 0.48113832
80 0.47708696
81 0.47192112
82 0.46803674
83 0.46506593
84 0.4572796
85 0.44876236
86 0.4463216
87 0.4442679
88 0.43846253
89 0.4341747
90 0.43046167
91 0.42559683
92 0.42084536
93 0.41709793
94 0.410601
95 0.4093905
96 0.40407518
97 0.39809877
98 0.3953478
99 0.3926057
100 0.39002916
101 0.38504326
102 0.3779358
103 0.37624276
104 0.37424755
105 0.36817017
106 0.3656703
107 0.36120993
108 0.36051878
109 0.35878336
110 0.35512674
111 0.3505767
112 0.348088
113 0.34340325
114 0.34093106
115 0.34015638
116 0.33626524
117 0.33474174
118 0.33114907
119 0.32519272
120 0.32179973
121 0.31784064
122 0.31659743
123 0.31446072
124 0.31339538
125 0.3100647
126 0.30731076
127 0.30555856
128 0.30436006
129 0.30090156
130 0.29839998
131 0.29564095
132 0.28933144
133 0.28763467
134 0.28660515
135 0.28311118
136 0.28110078
137 0.27646333
138 0.27581257
139 0.27416
140 0.2714353
141 0.2696764
142 0.26872945
143 0.267593
144 0.26457965
145 0.2642205
146 0.26150912
147 0.26071125
148 0.25824875
149 0.2542422
150 0.2529137
151 0.25000373
152 0.24849701
153 0.24575059
154 0.24233331
155 0.24095835
156 0.23901483
157 0.2378265
158 0.2369982
159 0.23350349
160 0.23286818
161 0.23219149
162 0.23042895
163 0.22863705
164 0.22679137
165 0.22437479
166 0.22344333
167 0.2209521
168 0.21936363
169 0.2183432
170 0.21616311
171 0.21524352
172 0.21362816
173 0.21136884
174 0.20941155
175 0.20801449
176 0.20572352
177 0.20280904
178 0.20232071
179 0.20120637
180 0.1992267
181 0.19762821
182 0.19692709
183 0.19536652
184 0.19438736
185 0.19257915
186 0.19059767
187 0.18970442
188 0.18869944
189 0.18619144
190 0.18492515
191 0.1836265
192 0.18352863
193 0.18183511
194 0.1806638
195 0.17945848
196 0.17757548
197 0.17631313
198 0.17394476
199 0.17383558
200 0.17275907
201 0.17223842
202 0.17180741
203 0.17119333
204 0.17039815
205 0.16838877
206 0.16830018
207 0.16517209
208 0.16407363
209 0.16294055
210 0.16157608
211 0.16070357
212 0.15821974
213 0.15711714
214 0.15626194
215 0.15557124
216 0.15367353
217 0.15235035
218 0.15212812
219 0.15117411
220 0.15027623
221 0.14792638
222 0.14725313
223 0.14621751
224 0.14446048
225 0.144177
226 0.14370254
227 0.14234719
228 0.14021975
229 0.13939078
230 0.13850059
231 0.13799769
232 0.13719484
233 0.1354888
234 0.13489525
235 0.13382517
236 0.1330307
237 0.1319998
238 0.1309498
239 0.13000353
240 0.12959415
241 0.12841806
242 0.12811537
243 0.12678051
244 0.12595508
245 0.12571412
246 0.12454791
247 0.123355806
248 0.12247013
249 0.12112829
250 0.11904918
251 0.11830156
252 0.11644727
253 0.115884654
254 0.115477644
255 0.11424522
256 0.11393416
257 0.112215355
258 0.1120836
259 0.11089989
260 0.11085858
261 0.11005025
262 0.109263495
263 0.10848269
264 0.10802192
265 0.10711561
266 0.10629819
267 0.105149396
268 0.104550555
269 0.10398142
270 0.10362241
271 0.10247839
272 0.10219782
273 0.10108909
274 0.1007126
275 0.09990016
276 0.099120505
277 0.0985256
278 0.09736362
279 0.09692124
280 0.09680932
281 0.095821016
282 0.09483268
283 0.09430971
284 0.0935668
285 0.092754915
286 0.09225277
287 0.091727614
288 0.09107045
289 0.0903179
290 0.08941653
291 0.0890508
292 0.08821982
293 0.08642142
294 0.08585563
295 0.085179195
296 0.08478679
297 0.08411349
298 0.08403443
299 0.083534054
300 0.08243351
301 0.081011854
302 0.0804371
303 0.08031109
304 0.07983613
305 0.07879073
306 0.07841336
307 0.07744408
308 0.07656094
309 0.075360976
310 0.07427302
311 0.07400904
312 0.073217556
313 0.072355725
314 0.07148775
315 0.07048962
316 0.070236415
317 0.06951697
318 0.068581395
319 0.068169534
320 0.066979855
321 0.066553004
322 0.06614312
323 0.06485437
324 0.064651266
325 0.06421549
326 0.06287786
327 0.062095217
328 0.061433792
329 0.060727727
330 0.060427178
331 0.059742358
332 0.058922052
333 0.058687374
334 0.0565125
335 0.056425832
336 0.055606183
337 0.054619897
338 0.053730715
339 0.053357486
340 0.052502964
341 0.05151739
342 0.05023955
343 0.04949833
344 0.048768092
345 0.048242133
346 0.047545955
347 0.046827514
348 0.04649665
349 0.04531533
350 0.04457258
351 0.04323719
352 0.042919282
353 0.041284133
354 0.04121632
355 0.040997606
356 0.04003108
357 0.03908594
358 0.038051996
359 0.037776265
360 0.03675619
361 0.036388334
362 0.034662556
363 0.03426043
364 0.033205077
365 0.032557204
366 0.031790737
367 0.031154152
368 0.03082377
369 0.029761374
370 0.029454263
371 0.02756466
372 0.027132815
373 0.025721718
374 0.024604015
375 0.02318606
376 0.02170077
377 0.019728888
378 0.01888683
379 0.017369598
380 0.01676783
381 0.016119534
382 0.0141108865
383 0.013112151
384 0.012350677
385 0.012001583
386 0.011655289
387 0.010615158
388 0.009992236
389 0.0064487522
390 0.0061418363
391 0.0027475113
392 0.0024233996

==> fig/SVD-value-6.txt <==
x y
1 22.510174
2 11.613412
3 9.114884
4 7.559752
5 7.2387724
6 5.5776305
7 5.2021246
8 4.104794
9 3.2517867
10 2.8987908
11 2.5183241
12 2.261393
13 2.1920216
14 1.9011785
15 1.7931887
16 1.6600553
17 1.5240215
18 1.489556
19 1.4072422
20 1.3455291
21 1.2548096
22 1.215897
23 1.1511543
24 1.1236594
25 1.0595471
26 1.0434197
27 1.0208551
28 0.9623294
29 0.9074838
30 0.89616376
31 0.8772727
32 0.8750413
33 0.8333565
34 0.82349694
35 0.8163531
36 0.78541344
37 0.77805626
38 0.75118047
39 0.7376664
40 0.73420274
41 0.6954224
42 0.6837822
43 0.6822174
44 0.66038495
45 0.63599056
46 0.62843937
47 0.6210385
48 0.6138371
49 0.59323
50 0.58802336
51 0.57296264
52 0.5550215
53 0.5431988
54 0.5400428
55 0.5308205
56 0.52068794
57 0.5170147
58 0.5128351
59 0.5036063
60 0.4977504
61 0.49331537
62 0.4876664
63 0.48513094
64 0.47269106
65 0.4663024
66 0.45946947
67 0.45237276
68 0.44429505
69 0.4385292
70 0.43407837
71 0.4289101
72 0.42487094
73 0.42177963
74 0.4150334
75 0.41247126
76 0.4089748
77 0.40155387
78 0.39833027
79 0.39627662
80 0.39071685
81 0.3871401
82 0.38319263
83 0.37798056
84 0.3740861
85 0.37222514
86 0.36969447
87 0.36623192
88 0.36242345
89 0.3570363
90 0.35555142
91 0.3521404
92 0.346356
93 0.34094653
94 0.33682927
95 0.33444765
96 0.33255047
97 0.32882184
98 0.32443056
99 0.3235025
100 0.32260612
101 0.3192974
102 0.31458756
103 0.31356448
104 0.3116234
105 0.30837685
106 0.30503547
107 0.30379462
108 0.29916134
109 0.29769066
110 0.29450673
111 0.29229826
112 0.28934833
113 0.2883396
114 0.28639394
115 0.2858396
116 0.28023574
117 0.27784488
118 0.2759922
119 0.27382782
120 0.2713814
121 0.2697408
122 0.26804098
123 0.2647438
124 0.26236475
125 0.2592441
126 0.25837123
127 0.2551472
128 0.25407112
129 0.25135976
130 0.24915418
131 0.24869902
132 0.24602877
133 0.24246442
134 0.24160917
135 0.24008228
136 0.23892404
137 0.23730965
138 0.2348938
139 0.23388694
140 0.23158346
141 0.22980364
142 0.22742255
143 0.22559121
144 0.22379436
145 0.22186364
146 0.22162679
147 0.2205252
148 0.21867648
149 0.21641599
150 0.21329598
151 0.21175015
152 0.21030684
153 0.20960651
154 0.20775124
155 0.20708285
156 0.2059328
157 0.20470601
158 0.20200774
159 0.20103042
160 0.19964035
161 0.19910263
162 0.19826294
163 0.19526747
164 0.1939206
165 0.19358514
166 0.19218948
167 0.18997808
168 0.18886796
169 0.18770996
170 0.18713158
171 0.18514712
172 0.18334635
173 0.18289846
174 0.18170051
175 0.18028949
176 0.17895365
177 0.17860933
178 0.1765184
179 0.17505114
180 0.17409599
181 0.17239222
182 0.17096245
183 0.16922112
184 0.16808616
185 0.16705334
186 0.16638449
187 0.1650208
188 0.16416386
189 0.16300827
190 0.16154301
191 0.16054866
192 0.15928309
193 0.15802616
194 0.15731509
195 0.15627079
196 0.15563102
197 0.15393277
198 0.15335242
199 0.15211692
200 0.15120377
201 0.14991242
202 0.14918363
203 0.14850847
204 0.14755678
205 0.14636594
206 0.1446409
207 0.14384641
208 0.1425847
209 0.14114279
210 0.1407612
211 0.13972735
212 0.13817349
213 0.1377161
214 0.13669525
215 0.13555178
216 0.13387986
217 0.13302656
218 0.13242899
219 0.13150157
220 0.12983271
221 0.12928882
222 0.12790562
223 0.12746294
224 0.12593922
225 0.12560019
226 0.1252213
227 0.123999536
228 0.12318137
229 0.12233713
230 0.121692024
231 0.12061199
232 0.12032911
233 0.11941304
234 0.11784194
235 0.11712246
236 0.11579204
237 0.11434448
238 0.11398514
239 0.11305377
240 0.11254688
241 0.110785134
242 0.11038464
243 0.10942177
244 0.10863072
245 0.107938066
246 0.10632464
247 0.10581009
248 0.10502297
249 0.104244195
250 0.103821285
251 0.10289645
252 0.10204972
253 0.10139245
254 0.10109292
255 0.100026
256 0.09965944
257 0.099023245
258 0.09817024
259 0.09794633
260 0.09771421
261 0.09675438
262 0.09635435
263 0.09530674
264 0.09452251
265 0.09350564
266 0.0929975
267 0.09183245
268 0.09135704
269 0.09058791
270 0.0902415
271 0.0894372
272 0.08902735
273 0.08758919
274 0.0867218
275 0.08588967
276 0.0856321
277 0.08486668
278 0.08405202
279 0.08325247
280 0.08203529
281 0.08188837
282 0.081473716
283 0.08058207
284 0.079779536
285 0.07873717
286 0.07840764
287 0.07749038
288 0.0770534
289 0.076461434
290 0.07568982
291 0.07496166
292 0.074805856
293 0.07343032
294 0.07321266
295 0.07223624
296 0.07197742
297 0.07107744
298 0.07102018
299 0.07076063
300 0.06932786
301 0.069029525
302 0.06809315
303 0.066969395
304 0.06628791
305 0.06597044
306 0.06570099
307 0.06534315
308 0.064705536
309 0.063815765
310 0.06355236
311 0.062436726
312 0.062129565
313 0.06194691
314 0.06148225
315 0.06022404
316 0.060162198
317 0.059763193
318 0.058036294
319 0.057920456
320 0.057565574
321 0.057392087
322 0.05678299
323 0.055931307
324 0.05561384
325 0.05476153
326 0.0542094
327 0.054078553
328 0.053223886
329 0.052044198
330 0.051490586
331 0.051184572
332 0.0504787
333 0.0500517
334 0.049359955
335 0.04839881
336 0.048201784
337 0.04752605
338 0.04710974
339 0.046624567
340 0.046118885
341 0.044942643
342 0.0442674
343 0.044184927
344 0.043254614
345 0.042632114
346 0.04203143
347 0.041756812
348 0.040905304
349 0.040261343
350 0.03983532
351 0.039334014
352 0.03879631
353 0.037832126
354 0.037314188
355 0.03673266
356 0.036071315
357 0.035215687
358 0.03471211
359 0.03424221
360 0.03400743
361 0.033190172
362 0.032455288
363 0.031937525
364 0.031275254
365 0.030862862
366 0.03054897
367 0.029779596
368 0.029081143
369 0.028799612
370 0.028250527
371 0.027956408
372 0.027166853
373 0.025861487
374 0.024964064
375 0.024431434
376 0.024266234
377 0.02340633
378 0.023332655
379 0.022355566
380 0.021801207
381 0.020373669
382 0.019940542
383 0.019368136
384 0.01760411
385 0.01690366
386 0.016673272
387 0.0154602025
388 0.013861394
389 0.013743066
390 0.011502186
391 0.011234422
392 0.010213492

==> fig/SVD-value-7-cifar-h10000.txt <==
x y
1 86.48175
2 37.870846
3 28.690046
4 8.952441
5 6.289099
6 5.5572405
7 4.3607717
8 3.3897028
9 3.0063806
10 2.4801095
11 2.1968405
12 2.079993
13 1.9760617
14 1.8635739
15 1.7780639
16 1.6455638
17 1.526486
18 1.4379091
19 1.2551265
20 1.220604
21 1.1749418
22 1.0767217
23 1.0555998
24 0.96602213
25 0.95832556
26 0.9415619
27 0.89727074
28 0.8567737
29 0.8170301
30 0.8079439
31 0.79175913
32 0.7821641
33 0.76202834
34 0.73006237
35 0.7155422
36 0.71190315
37 0.6956908
38 0.686485
39 0.6592391
40 0.6427649
41 0.626736
42 0.6124176
43 0.6038345
44 0.5875248
45 0.5814505
46 0.5742044
47 0.55870515
48 0.544781
49 0.52274007
50 0.5193563
51 0.51203394
52 0.506717
53 0.49958727
54 0.4895087
55 0.4842519
56 0.47392368
57 0.46608016
58 0.45756534
59 0.4545327
60 0.45120373
61 0.44614223
62 0.4436443
63 0.4342079
64 0.42829138
65 0.42336088
66 0.42118415
67 0.41064158
68 0.4068168
69 0.40551823
70 0.39971554
71 0.39606577
72 0.39015
73 0.38587117
74 0.38317406
75 0.37978142
76 0.3757677
77 0.3734799
78 0.37225795
79 0.36852244
80 0.36491597
81 0.3588621
82 0.35761222
83 0.35090986
84 0.34805053
85 0.34631428
86 0.340047
87 0.33857557
88 0.33226737
89 0.33098206
90 0.3276361
91 0.32605672
92 0.32362908
93 0.32125968
94 0.3175388
95 0.31613734
96 0.31374723
97 0.31026846
98 0.30735204
99 0.30445755
100 0.30173305
101 0.29853773
102 0.29693347
103 0.2960572
104 0.29232964
105 0.2910269
106 0.29036874
107 0.28775564
108 0.28566736
109 0.28293294
110 0.2825775
111 0.28107575
112 0.27996445
113 0.27670786
114 0.2761839
115 0.27511045
116 0.27263096
117 0.27144194
118 0.26765427
119 0.26710734
120 0.2662631
121 0.26465294
122 0.26234344
123 0.2602709
124 0.25971898
125 0.25743467
126 0.25630555
127 0.2543213
128 0.25319582
129 0.25267926
130 0.25064027
131 0.24914545
132 0.24746154
133 0.24636658
134 0.24505183
135 0.24444573
136 0.24379516
137 0.24219747
138 0.24124134
139 0.24015757
140 0.23885843
141 0.23769389
142 0.23536713
143 0.23406164
144 0.23272493
145 0.23164855
146 0.23127766
147 0.23006906
148 0.22851764
149 0.22825314
150 0.22623159
151 0.22600967
152 0.22493567
153 0.222975
154 0.22289507
155 0.22268498
156 0.22079007
157 0.21937622
158 0.21862592
159 0.21686786
160 0.21575904
161 0.21478245
162 0.21432798
163 0.21318161
164 0.21238777
165 0.2112986
166 0.21090524
167 0.20949188
168 0.20894393
169 0.20824562
170 0.20704293
171 0.20574918
172 0.20502988
173 0.20350634
174 0.20326105
175 0.20306581
176 0.20216215
177 0.201571
178 0.20110418
179 0.20011947
180 0.199652
181 0.19805019
182 0.19766976
183 0.19720523
184 0.19623657
185 0.19562535
186 0.19433196
187 0.19288208
188 0.19166905
189 0.19139245
190 0.19061632
191 0.19018471
192 0.18921857
193 0.18876863
194 0.18774176
195 0.18729047
196 0.18620817
197 0.18597879
198 0.18497738
199 0.18413715
200 0.18344972
201 0.18275368
202 0.18226063
203 0.18166329
204 0.18108459
205 0.18031764
206 0.17956288
207 0.17937405
208 0.17831731
209 0.17815052
210 0.1776851
211 0.17676553
212 0.17623878
213 0.17543261
214 0.17476176
215 0.17440604
216 0.17356744
217 0.17327195
218 0.17281705
219 0.17217475
220 0.17190447
221 0.1709656
222 0.17043555
223 0.16957277
224 0.16935892
225 0.16923088
226 0.16839603
227 0.1666952
228 0.16656609
229 0.16557512
230 0.16519976
231 0.16477105
232 0.16427472
233 0.1636013
234 0.16323303
235 0.16321102
236 0.16258034
237 0.1621055
238 0.16141564
239 0.16098955
240 0.16076483
241 0.160303
242 0.15942091
243 0.15927207
244 0.15853135
245 0.1581511
246 0.15767252
247 0.15738113
248 0.15613173
249 0.15581661
250 0.1553707
251 0.15501733
252 0.15448344
253 0.15399179
254 0.15339199
255 0.15312698
256 0.15251806
257 0.15207392
258 0.1518599
259 0.1514457
260 0.15101136
261 0.15056872
262 0.14974271
263 0.14923815
264 0.14886549
265 0.14842473
266 0.14827958
267 0.14786847
268 0.14709017
269 0.14701745
270 0.14672881
271 0.14616498
272 0.14558145
273 0.1452596
274 0.1445226
275 0.14361905
276 0.14359067
277 0.14322431
278 0.1430477
279 0.1424956
280 0.14185409
281 0.14163336
282 0.14116992
283 0.14075784
284 0.14042813
285 0.1402887
286 0.1401699
287 0.13965942
288 0.13926718
289 0.13883029
290 0.13820519
291 0.13790816
292 0.1377269
293 0.1373205
294 0.13693331
295 0.13651516
296 0.13633782
297 0.13578187
298 0.1356872
299 0.13515596
300 0.134595
301 0.13399556
302 0.1337714
303 0.1329874
304 0.13277127
305 0.13235557
306 0.13206133
307 0.13178776
308 0.1314046
309 0.13090603
310 0.13054088
311 0.13027322
312 0.13002421
313 0.12963359
314 0.1295696
315 0.12906675
316 0.12876613
317 0.12808706
318 0.12782668
319 0.1276055
320 0.12744991
321 0.12692165
322 0.12671725
323 0.12621543
324 0.12581778
325 0.1256
326 0.12509795
327 0.12495543
328 0.12480141
329 0.1242321
330 0.1237254
331 0.12350335
332 0.1231552
333 0.123009734
334 0.12257264
335 0.122426994
336 0.12231334
337 0.12158298
338 0.12122525
339 0.12099978
340 0.120410286
341 0.12029061
342 0.12019409
343 0.11988978
344 0.1196652
345 0.119431935
346 0.11890978
347 0.11868956
348 0.118180916
349 0.117984466
350 0.117866755
351 0.11745926
352 0.11719395
353 0.1170943
354 0.11658485
355 0.116349295
356 0.115708314
357 0.11568087
358 0.115562044
359 0.11532068
360 0.11501669
361 0.114871554
362 0.11450265
363 0.11435836
364 0.11400361
365 0.11375188
366 0.1134921
367 0.11328406
368 0.113084935
369 0.11273427
370 0.11225488
371 0.112169914
372 0.11204553
373 0.11161566
374 0.111531176
375 0.11128945
376 0.11107434
377 0.110092364
378 0.10995239
379 0.10986771
380 0.10966571
381 0.10947287
382 0.10907952
383 0.10890921
384 0.108557016
385 0.10840462
386 0.10784583
387 0.10782631
388 0.107476816
389 0.10717311
390 0.106933676
391 0.106853195
392 0.106330745

==> fig/SVD-value-7-cifar.txt <==
x y
1 27.109324
2 12.129962
3 9.530423
4 2.9483485
5 2.056014
6 1.755451
7 1.4125406
8 1.1638615
9 0.88034856
10 0.8651227
11 0.71274984
12 0.68092364
13 0.6604916
14 0.5789403
15 0.527852
16 0.5093612
17 0.49142188
18 0.44102103
19 0.4389741
20 0.4110163
21 0.38029304
22 0.36805677
23 0.34851906
24 0.33984542
25 0.32075238
26 0.30735704
27 0.3050033
28 0.29443514
29 0.27569443
30 0.26923186
31 0.25594154
32 0.24579814
33 0.24532002
34 0.23400499
35 0.23231755
36 0.22494592
37 0.22020347
38 0.21864554
39 0.21691988
40 0.21017803
41 0.20658466
42 0.19905008
43 0.19840772
44 0.19158201
45 0.19088571
46 0.1889889
47 0.18826258
48 0.18345861
49 0.18118565
50 0.17602101
51 0.17372474
52 0.16931461
53 0.1684899
54 0.16747575
55 0.16530794
56 0.16233815
57 0.15959276
58 0.15495108
59 0.15428515
60 0.15391976
61 0.15236244
62 0.15106948
63 0.14869
64 0.14471391
65 0.14098628
66 0.1406554
67 0.13811345
68 0.13620487
69 0.13446464
70 0.13301143
71 0.13128415
72 0.12864712
73 0.12768246
74 0.12609833
75 0.124588646
76 0.123979256
77 0.12183124
78 0.12121476
79 0.119811945
80 0.118112065
81 0.11632715
82 0.11474021
83 0.11325511
84 0.11218396
85 0.11078377
86 0.11034297
87 0.10894213
88 0.106461465
89 0.106258385
90 0.104867324
91 0.104117334
92 0.10210642
93 0.1014525
94 0.100450516
95 0.099270366
96 0.09828154
97 0.09704276
98 0.095688894
99 0.09309427
100 0.09266164
101 0.09179765
102 0.09085448
103 0.08961335
104 0.08846117
105 0.0867809
106 0.0861193
107 0.08486257
108 0.084153324
109 0.082687125
110 0.08155786
111 0.081486896
112 0.08057934
113 0.07993491
114 0.079863
115 0.07918186
116 0.07766024
117 0.07667394
118 0.07580911
119 0.07414762
120 0.073813856
121 0.072663926
122 0.07249353
123 0.071865365
124 0.07131475
125 0.070481606
126 0.069628
127 0.06815293
128 0.06755882
129 0.06686817
130 0.06613404
131 0.065781124
132 0.064453974
133 0.063730866
134 0.062817134
135 0.062567785
136 0.060751583
137 0.06015328
138 0.059805438
139 0.059299484
140 0.05865489
141 0.05750185
142 0.05735039
143 0.056475397
144 0.0557144
145 0.05509289
146 0.054304887
147 0.05360594
148 0.052402005
149 0.051620226
150 0.05139254
151 0.051011074
152 0.050394844
153 0.050054885
154 0.04949043
155 0.048938796
156 0.04800174
157 0.047686663
158 0.046835553
159 0.0456049
160 0.045181476
161 0.045145437
162 0.044495657
163 0.044385172
164 0.04363025
165 0.043271776
166 0.0430131
167 0.0423204
168 0.042110413
169 0.041807126
170 0.04147448
171 0.04138096
172 0.041072313
173 0.04065862
174 0.039801363
175 0.039643005
176 0.03908423
177 0.038629215
178 0.038374152
179 0.038153462
180 0.037915662
181 0.037475146
182 0.036925822
183 0.036797103
184 0.03640653
185 0.036123954
186 0.03592971
187 0.03542178
188 0.03538662
189 0.03491395
190 0.034767397
191 0.034668602
192 0.033801522
193 0.033545703
194 0.03320848
195 0.03314961
196 0.03295675
197 0.032624368
198 0.032254774
199 0.032051105
200 0.03200706
201 0.03152085
202 0.03131242
203 0.03087117
204 0.030639216
205 0.030245777
206 0.029778538
207 0.02967989
208 0.029305706
209 0.029177036
210 0.02880413
211 0.028421907
212 0.028158238
213 0.027981807
214 0.027553037
215 0.027453056
216 0.027145877
217 0.026504124
218 0.026251895
219 0.026042158
220 0.025855739
221 0.025687369
222 0.025131177
223 0.024880486
224 0.02425426
225 0.024009584
226 0.02387942
227 0.023753844
228 0.02346812
229 0.023232898
230 0.023138588
231 0.02284347
232 0.022572517
233 0.022483362
234 0.022224415
235 0.022104884
236 0.021769363
237 0.021605423
238 0.02120855
239 0.020979328
240 0.020606244
241 0.020459253
242 0.02033522
243 0.020050548
244 0.019857172
245 0.019719308
246 0.01943081
247 0.01926649
248 0.019131035
249 0.01910095
250 0.018769417
251 0.018509928
252 0.018389877
253 0.018081047
254 0.018007362
255 0.017779553
256 0.017712813
257 0.017325433
258 0.017140348
259 0.016957851
260 0.016925983
261 0.016712599
262 0.016591288
263 0.016448183
264 0.016210426
265 0.016110905
266 0.015978687
267 0.015808638
268 0.01563448
269 0.015580678
270 0.015422853
271 0.015261918
272 0.015067923
273 0.014915977
274 0.014745366
275 0.014562913
276 0.014466089
277 0.014312901
278 0.0140896095
279 0.014045072
280 0.013949006
281 0.01374884
282 0.013613292
283 0.013457859
284 0.013359201
285 0.0132146925
286 0.013014225
287 0.012802078
288 0.012789708
289 0.01268578
290 0.012506302
291 0.012394588
292 0.012301003
293 0.01211853
294 0.012098598
295 0.011971041
296 0.011880156
297 0.011800924
298 0.011629974
299 0.011566649
300 0.011423059
301 0.01140537
302 0.011243655
303 0.011146455
304 0.011048693
305 0.010972477
306 0.010902995
307 0.010792653
308 0.010755198
309 0.010635791
310 0.010517038
311 0.010405063
312 0.010365374
313 0.010331143
314 0.010163688
315 0.010128893
316 0.010064106
317 0.0100474
318 0.009889778
319 0.009794117
320 0.009660911
321 0.009495435
322 0.0094441185
323 0.009315626
324 0.009290244
325 0.009206763
326 0.009095104
327 0.009045376
328 0.008960494
329 0.008871104
330 0.00880672
331 0.008763216
332 0.008695522
333 0.008676602
334 0.008562808
335 0.008554752
336 0.008502264
337 0.008407677
338 0.008343156
339 0.008320735
340 0.008273393
341 0.00826552
342 0.008149211
343 0.008142633
344 0.008051983
345 0.007942672
346 0.007926079
347 0.007825597
348 0.007765001
349 0.0077315033
350 0.007717837
351 0.0076764068
352 0.0075145257
353 0.0074747284
354 0.0074099796
355 0.007345684
356 0.007316423
357 0.0072531477
358 0.0071992707
359 0.0071829744
360 0.007095974
361 0.007055324
362 0.0070148977
363 0.0069514085
364 0.0068982514
365 0.006877691
366 0.006823353
367 0.006742111
368 0.0067061884
369 0.006628804
370 0.006606941
371 0.006553638
372 0.006500169
373 0.006479288
374 0.0064484216
375 0.0063732243
376 0.0063313385
377 0.0063102944
378 0.0062596765
379 0.006187315
380 0.006154364
381 0.0061278627
382 0.006058995
383 0.006011498
384 0.0059677796
385 0.0059120427
386 0.0058953688
387 0.0058623045
388 0.005835508
389 0.0057757334
390 0.0057522045
391 0.005726636
392 0.005701817

==> fig/SVD-value-7-h10000.txt <==
x y
1 53.23496
2 19.207035
3 15.186317
4 10.9221735
5 7.881788
6 6.9353943
7 6.5410066
8 4.33408
9 4.023576
10 3.6498258
11 3.335945
12 2.9421697
13 2.8173492
14 2.702257
15 2.425153
16 2.3755603
17 2.1262927
18 2.0600321
19 2.007608
20 1.9231794
21 1.8875923
22 1.7306851
23 1.6038734
24 1.5424007
25 1.50154
26 1.4747362
27 1.415159
28 1.3790535
29 1.326852
30 1.2532052
31 1.2272468
32 1.2100681
33 1.1924516
34 1.142506
35 1.1088889
36 1.0813886
37 1.0670319
38 1.0425739
39 1.0391096
40 1.0319586
41 1.0015638
42 0.98045313
43 0.96615463
44 0.93854654
45 0.9108247
46 0.8967692
47 0.88303816
48 0.8521524
49 0.8287072
50 0.816569
51 0.8118753
52 0.7927817
53 0.78833055
54 0.77893704
55 0.7567936
56 0.7431991
57 0.7360212
58 0.72764206
59 0.7202029
60 0.71338904
61 0.6979737
62 0.6878741
63 0.6744758
64 0.6663984
65 0.6631867
66 0.65266615
67 0.641467
68 0.6313707
69 0.63039666
70 0.61095613
71 0.6054978
72 0.60445833
73 0.5975383
74 0.58047587
75 0.57112247
76 0.5683449
77 0.5592994
78 0.55319554
79 0.54723823
80 0.53886586
81 0.5349961
82 0.5242872
83 0.5165
84 0.511091
85 0.5077686
86 0.503505
87 0.50025296
88 0.4952458
89 0.48977304
90 0.4856717
91 0.4812485
92 0.47377065
93 0.4658292
94 0.46311027
95 0.45726672
96 0.45617145
97 0.44814786
98 0.44408694
99 0.43679386
100 0.4331283
101 0.43061912
102 0.42562118
103 0.4197738
104 0.41680166
105 0.4127956
106 0.4103952
107 0.40860105
108 0.4008377
109 0.39564344
110 0.39153686
111 0.3896553
112 0.3862871
113 0.38236627
114 0.379048
115 0.3740146
116 0.37084186
117 0.3695193
118 0.365995
119 0.36388797
120 0.3612701
121 0.3583815
122 0.35064805
123 0.34933242
124 0.34827322
125 0.34519696
126 0.34222087
127 0.33927193
128 0.33706856
129 0.33508527
130 0.33139056
131 0.33004695
132 0.32325706
133 0.32077113
134 0.31668624
135 0.31383684
136 0.3124238
137 0.3106799
138 0.30893427
139 0.30582646
140 0.303605
141 0.30298263
142 0.30116397
143 0.29598328
144 0.29254028
145 0.29137617
146 0.28954083
147 0.28667748
148 0.28466335
149 0.28238848
150 0.28180796
151 0.2793487
152 0.27639642
153 0.2736548
154 0.27346647
155 0.2719782
156 0.26874113
157 0.2672124
158 0.2661048
159 0.26468402
160 0.26332164
161 0.26158872
162 0.2601467
163 0.25773668
164 0.25469804
165 0.25366434
166 0.25268632
167 0.25101984
168 0.24869359
169 0.24704465
170 0.24584657
171 0.2437143
172 0.24193223
173 0.24057877
174 0.23980439
175 0.23748586
176 0.2343746
177 0.23388869
178 0.23203494
179 0.22959301
180 0.2283933
181 0.22725141
182 0.225538
183 0.2239318
184 0.22347863
185 0.21983175
186 0.21902636
187 0.2162672
188 0.21527842
189 0.21338846
190 0.21232866
191 0.21113558
192 0.20883271
193 0.20731963
194 0.2057077
195 0.20479497
196 0.20393659
197 0.20284176
198 0.20140304
199 0.19985443
200 0.19797511
201 0.19561717
202 0.19540793
203 0.19448216
204 0.19356467
205 0.19276728
206 0.19160053
207 0.18927778
208 0.18839704
209 0.18663317
210 0.18552384
211 0.1831005
212 0.18198031
213 0.18026674
214 0.17828098
215 0.17734015
216 0.17695895
217 0.17519529
218 0.17461053
219 0.17291921
220 0.17260766
221 0.17149395
222 0.1702951
223 0.1677146
224 0.16625376
225 0.16517021
226 0.16450568
227 0.16267386
228 0.16230042
229 0.16036595
230 0.15837674
231 0.15760884
232 0.15753724
233 0.15581684
234 0.15490922
235 0.15394048
236 0.1522995
237 0.1518125
238 0.15047169
239 0.14934215
240 0.1474093
241 0.14629047
242 0.14519921
243 0.14404446
244 0.14286186
245 0.1424554
246 0.14144023
247 0.13998899
248 0.13902514
249 0.13880405
250 0.13693926
251 0.13604622
252 0.13497648
253 0.13332158
254 0.13260034
255 0.13129808
256 0.13103695
257 0.12975955
258 0.12827715
259 0.12679729
260 0.126545
261 0.12333982
262 0.12255247
263 0.12130796
264 0.120669015
265 0.120025165
266 0.11903545
267 0.11766478
268 0.117153354
269 0.115907006
270 0.11502575
271 0.113979995
272 0.11258797
273 0.11222332
274 0.11118401
275 0.10982517
276 0.10787797
277 0.10709891
278 0.106961004
279 0.10594965
280 0.10392194
281 0.103718214
282 0.10263418
283 0.101351574
284 0.100715235
285 0.09945324
286 0.09772074
287 0.095679544
288 0.09426167
289 0.093777835
290 0.09198406
291 0.09043786
292 0.089561604
293 0.08829652
294 0.08763239
295 0.08680796
296 0.084104255
297 0.08295727
298 0.08234849
299 0.08144202
300 0.07945159
301 0.07877519
302 0.077087946
303 0.076824926
304 0.07457787
305 0.0739708
306 0.071908884
307 0.071550876
308 0.069323994
309 0.068922535
310 0.067874886
311 0.06688277
312 0.06630103
313 0.064572304
314 0.06368318
315 0.0628794
316 0.062420197
317 0.061378013
318 0.060974907
319 0.059851155
320 0.059180036
321 0.05721827
322 0.057045225
323 0.056379456
324 0.055574674
325 0.054831922
326 0.05391431
327 0.052836735
328 0.052488413
329 0.05160182
330 0.051527288
331 0.049741834
332 0.04886485
333 0.048046753
334 0.047283124
335 0.046774104
336 0.04537124
337 0.04417155
338 0.043442037
339 0.043302234
340 0.042894848
341 0.041922543
342 0.04034409
343 0.040191296
344 0.039661396
345 0.038733236
346 0.0381936
347 0.037234683
348 0.036071595
349 0.03592922
350 0.03519204
351 0.034258142
352 0.03403584
353 0.032861605
354 0.031987958
355 0.03093798
356 0.030004043
357 0.029371522
358 0.029285701
359 0.02848339
360 0.02774202
361 0.027028155
362 0.02685733
363 0.026389215
364 0.024483744
365 0.024182277
366 0.023232153
367 0.022521986
368 0.02163813
369 0.020890016
370 0.020748854
371 0.019469442
372 0.017918313
373 0.01738313
374 0.014867205
375 0.0140432995
376 0.013659886
377 0.012423678
378 0.011781233
379 0.011527069
380 0.011165743
381 0.010799954
382 0.009048035
383 0.008846254
384 0.008038981
385 0.007062712
386 0.0063926685
387 0.005622838
388 0.0045236708
389 0.0025682512
390 0.0019139402
391 0.0011593902
392 0.00016269706

==> fig/SVD-value-7.txt <==
x y
1 23.12192
2 9.356069
3 7.6991086
4 6.5166054
5 5.305667
6 4.817073
7 4.1617923
8 3.8782432
9 3.4755285
10 3.0660672
11 2.95558
12 2.5987725
13 2.4546378
14 2.3720508
15 2.253214
16 2.1586552
17 2.0097275
18 1.9035016
19 1.8445128
20 1.8031582
21 1.70224
22 1.6977664
23 1.6487744
24 1.5783371
25 1.5705018
26 1.5134592
27 1.4725435
28 1.4509685
29 1.4411129
30 1.4155203
31 1.3723783
32 1.3491921
33 1.3407456
34 1.3231043
35 1.2936885
36 1.2850292
37 1.2724104
38 1.2508247
39 1.2290354
40 1.2225691
41 1.2095228
42 1.2017387
43 1.1939563
44 1.1767354
45 1.1560516
46 1.1438764
47 1.1356077
48 1.1281594
49 1.101004
50 1.0928824
51 1.0715959
52 1.066361
53 1.0574594
54 1.0354066
55 1.0300728
56 1.0069693
57 1.0017729
58 0.98953205
59 0.9778288
60 0.9733701
61 0.9660482
62 0.9514943
63 0.9413335
64 0.9329545
65 0.92969555
66 0.9263094
67 0.917342
68 0.9006666
69 0.8913678
70 0.8861789
71 0.88148874
72 0.865422
73 0.856983
74 0.8469534
75 0.8455266
76 0.84050924
77 0.8325623
78 0.82328564
79 0.8137412
80 0.8087254
81 0.80160666
82 0.7953185
83 0.78973067
84 0.7858473
85 0.78165954
86 0.7751762
87 0.7702699
88 0.76561904
89 0.7575948
90 0.75198877
91 0.74312645
92 0.7408529
93 0.73152447
94 0.7241789
95 0.72093654
96 0.712146
97 0.7093597
98 0.6997619
99 0.69642305
100 0.69416267
101 0.6880161
102 0.6781217
103 0.6761878
104 0.6646058
105 0.661417
106 0.65964377
107 0.6501851
108 0.64368784
109 0.64343697
110 0.6351552
111 0.6303971
112 0.62888217
113 0.6262531
114 0.61277175
115 0.61127007
116 0.6031899
117 0.5997231
118 0.59653753
119 0.59298104
120 0.5878436
121 0.5803538
122 0.57729024
123 0.57268196
124 0.56586426
125 0.5619934
126 0.5602693
127 0.55391854
128 0.54330367
129 0.53832793
130 0.5350063
131 0.5345453
132 0.53056365
133 0.528289
134 0.520379
135 0.5153181
136 0.512381
137 0.5043634
138 0.5016092
139 0.4989536
140 0.4953648
141 0.4904703
142 0.4890376
143 0.48492128
144 0.48292518
145 0.47609112
146 0.47422475
147 0.46653855
148 0.4657859
149 0.4597148
150 0.4583789
151 0.45366678
152 0.44870722
153 0.44768095
154 0.44665584
155 0.44203544
156 0.43668228
157 0.43402955
158 0.42849177
159 0.42502993
160 0.42112896
161 0.41990253
162 0.41628876
163 0.41220036
164 0.4104423
165 0.4045509
166 0.4038172
167 0.3991977
168 0.39836526
169 0.39695877
170 0.39188835
171 0.38992766
172 0.38369122
173 0.3802623
174 0.37983337
175 0.37776363
176 0.37522328
177 0.37259898
178 0.36281568
179 0.36071506
180 0.35845307
181 0.35676903
182 0.35221702
183 0.35047352
184 0.3465176
185 0.34402463
186 0.33972582
187 0.33630314
188 0.33566982
189 0.3320372
190 0.3292541
191 0.3279441
192 0.32690606
193 0.32521573
194 0.32264328
195 0.32021928
196 0.31871438
197 0.31675005
198 0.3155526
199 0.31458256
200 0.30973154
201 0.3065956
202 0.30637854
203 0.3039267
204 0.3001351
205 0.2998438
206 0.29444793
207 0.29334038
208 0.2923335
209 0.2885253
210 0.28398785
211 0.28143272
212 0.27842703
213 0.27778345
214 0.2729353
215 0.27097946
216 0.27001625
217 0.26833242
218 0.26461247
219 0.26352528
220 0.2616523
221 0.2606296
222 0.25664157
223 0.2560979
224 0.25528696
225 0.25313738
226 0.2505894
227 0.24857664
228 0.24815679
229 0.24304661
230 0.24140036
231 0.23900804
232 0.23731308
233 0.23537584
234 0.23364209
235 0.23264986
236 0.23006754
237 0.22618549
238 0.22486451
239 0.22461893
240 0.22194533
241 0.2205818
242 0.21767679
243 0.21691003
244 0.2154659
245 0.21269076
246 0.2106744
247 0.2072786
248 0.20663781
249 0.20412236
250 0.20271699
251 0.20059888
252 0.19928022
253 0.19642198
254 0.1954851
255 0.19301559
256 0.19144514
257 0.19008987
258 0.18713932
259 0.18666112
260 0.18480834
261 0.18367703
262 0.18076183
263 0.17861746
264 0.17684187
265 0.17594437
266 0.17412513
267 0.17321469
268 0.17072414
269 0.16976076
270 0.16858989
271 0.16769552
272 0.16490602
273 0.16346303
274 0.1617624
275 0.15870613
276 0.15710524
277 0.15603557
278 0.15537244
279 0.15244955
280 0.15087499
281 0.1487742
282 0.14667495
283 0.14601518
284 0.14520513
285 0.14282542
286 0.1420414
287 0.13979027
288 0.1380187
289 0.13635941
290 0.13430578
291 0.13402559
292 0.1331706
293 0.13069926
294 0.12898843
295 0.12758133
296 0.12645842
297 0.12453172
298 0.122845046
299 0.12061586
300 0.11943348
301 0.11782289
302 0.1172228
303 0.11619757
304 0.11531171
305 0.1132721
306 0.11026503
307 0.10947513
308 0.108310275
309 0.10714434
310 0.10666516
311 0.10607766
312 0.104192495
313 0.102593586
314 0.10193861
315 0.10110692
316 0.10009666
317 0.0987277
318 0.096791774
319 0.09560671
320 0.093399934
321 0.09171068
322 0.09130834
323 0.089352295
324 0.08811683
325 0.08710633
326 0.08562158
327 0.08489207
328 0.08372216
329 0.082491845
330 0.07988634
331 0.07855849
332 0.07816065
333 0.077830896
334 0.076794825
335 0.074573636
336 0.0739427
337 0.07352329
338 0.07277148
339 0.071999826
340 0.07105081
341 0.07013773
342 0.06936221
343 0.067751154
344 0.066537015
345 0.06591574
346 0.064901896
347 0.06373827
348 0.062222727
349 0.060584866
350 0.05978959
351 0.059704706
352 0.05825197
353 0.056948725
354 0.05601188
355 0.055086676
356 0.054026607
357 0.053317018
358 0.051281445
359 0.050131798
360 0.049710386
361 0.04939265
362 0.047102176
363 0.045808993
364 0.044476073
365 0.04428299
366 0.04275248
367 0.04220358
368 0.03912152
369 0.037663165
370 0.037284043
371 0.03499493
372 0.034770988
373 0.033764422
374 0.032699566
375 0.03144256
376 0.029254908
377 0.028077735
378 0.027575321
379 0.026161058
380 0.02551925
381 0.023063697
382 0.021230597
383 0.020559778
384 0.019425135
385 0.018145278
386 0.016223066
387 0.015381668
388 0.014842786
389 0.01391683
390 0.01005553
391 0.0025709402
392 0.0022272635

==> fig/SVD-value-8-cifar-h10000.txt <==
x y
1 88.45119
2 31.607412
3 21.938524
4 17.898851
5 12.557479
6 9.808041
7 5.721257
8 4.926022
9 3.9122617
10 3.6017084
11 2.522926
12 2.0018198
13 1.8756381
14 1.6932851
15 1.4911793
16 1.3012066
17 1.1412425
18 0.9793599
19 0.94088626
20 0.91736346
21 0.87287575
22 0.8398643
23 0.7388292
24 0.6890861
25 0.67388743
26 0.6219072
27 0.6005613
28 0.5578431
29 0.5476912
30 0.51914185
31 0.4971264
32 0.48265192
33 0.47376558
34 0.45532542
35 0.44889486
36 0.4179237
37 0.4037785
38 0.39735988
39 0.38853467
40 0.37785926
41 0.3715439
42 0.36355793
43 0.3539736
44 0.34817946
45 0.3367621
46 0.32855648
47 0.32324705
48 0.31463224
49 0.30950242
50 0.30467573
51 0.29607365
52 0.28925452
53 0.28332192
54 0.2820169
55 0.27573556
56 0.2696883
57 0.26558387
58 0.26331142
59 0.2489159
60 0.24605754
61 0.24384141
62 0.23731177
63 0.23424053
64 0.2292966
65 0.22606172
66 0.2223108
67 0.218234
68 0.21473902
69 0.21097971
70 0.20759799
71 0.20431867
72 0.20219424
73 0.19912995
74 0.1969501
75 0.1942793
76 0.19339354
77 0.19168034
78 0.1892294
79 0.18710764
80 0.18172929
81 0.18123704
82 0.17743015
83 0.1757197
84 0.17233889
85 0.17101298
86 0.16947033
87 0.16777298
88 0.16765177
89 0.16511224
90 0.16481201
91 0.16041593
92 0.15865995
93 0.15836729
94 0.15619805
95 0.15418616
96 0.15296865
97 0.15061532
98 0.14998089
99 0.14832419
100 0.1465884
101 0.14623907
102 0.14288093
103 0.14222042
104 0.13960464
105 0.13915731
106 0.13733941
107 0.13654733
108 0.13580379
109 0.1349008
110 0.13404882
111 0.13287324
112 0.13171048
113 0.1294052
114 0.12885574
115 0.12827706
116 0.12800743
117 0.12638359
118 0.12539302
119 0.123672195
120 0.12317156
121 0.12239382
122 0.12044038
123 0.11987045
124 0.1190133
125 0.1182807
126 0.1178372
127 0.11661454
128 0.115873024
129 0.11516246
130 0.114498064
131 0.11282926
132 0.11243199
133 0.11121015
134 0.11021668
135 0.109022506
136 0.10874317
137 0.10838751
138 0.107856
139 0.107125305
140 0.1065671
141 0.10590994
142 0.10480113
143 0.10431734
144 0.103983104
145 0.10334035
146 0.102878444
147 0.102405846
148 0.10195829
149 0.101110265
150 0.100796014
151 0.09980712
152 0.09938399
153 0.0990353
154 0.09834914
155 0.097578175
156 0.09688461
157 0.0963728
158 0.09566261
159 0.09537098
160 0.09404308
161 0.09297823
162 0.09263126
163 0.09251313
164 0.091573566
165 0.09117731
166 0.09087477
167 0.090541646
168 0.089566596
169 0.08926581
170 0.08857586
171 0.08807305
172 0.08783688
173 0.08736474
174 0.08714036
175 0.08678681
176 0.08594675
177 0.08561426
178 0.08518859
179 0.08464256
180 0.08449753
181 0.08384882
182 0.08307971
183 0.082811095
184 0.082188524
185 0.082051314
186 0.081748866
187 0.08101817
188 0.08066156
189 0.080440626
190 0.079950266
191 0.07962726
192 0.07905232
193 0.07882224
194 0.07812847
195 0.077686824
196 0.07738097
197 0.077051215
198 0.07681076
199 0.07660976
200 0.07631397
201 0.076018564
202 0.07582155
203 0.075490616
204 0.07480276
205 0.07439046
206 0.07405521
207 0.073794015
208 0.07354643
209 0.07323697
210 0.07293866
211 0.072368
212 0.072140336
213 0.07187806
214 0.07164064
215 0.07151355
216 0.07108836
217 0.07081005
218 0.07048056
219 0.0701411
220 0.07003451
221 0.069665805
222 0.06922973
223 0.068993144
224 0.06867125
225 0.068468556
226 0.067976035
227 0.06764719
228 0.067384996
229 0.067169614
230 0.06686399
231 0.06654247
232 0.06636467
233 0.06620148
234 0.065544926
235 0.06522109
236 0.06499433
237 0.06476662
238 0.06449145
239 0.06428001
240 0.063955635
241 0.06353774
242 0.06321751
243 0.063158356
244 0.06291325
245 0.062779814
246 0.062448613
247 0.06233926
248 0.061858613
249 0.06179892
250 0.06161424
251 0.06129669
252 0.061200276
253 0.060757887
254 0.060362462
255 0.06023914
256 0.06020073
257 0.059518896
258 0.05941809
259 0.059230205
260 0.059038453
261 0.058951244
262 0.058850247
263 0.058554403
264 0.058194086
265 0.057979785
266 0.05781933
267 0.05763848
268 0.057442226
269 0.057193592
270 0.057045817
271 0.05699362
272 0.05678766
273 0.056599956
274 0.056380004
275 0.05620277
276 0.055991873
277 0.05562926
278 0.055486675
279 0.055293772
280 0.055028845
281 0.05493479
282 0.054759733
283 0.05459105
284 0.054332424
285 0.054098636
286 0.053942166
287 0.053675234
288 0.05360395
289 0.053466838
290 0.05326435
291 0.05302189
292 0.052776642
293 0.05274975
294 0.052454006
295 0.052217804
296 0.05205258
297 0.051961087
298 0.051672462
299 0.051481802
300 0.051282708
301 0.051093917
302 0.05106872
303 0.050886113
304 0.050837904
305 0.050710157
306 0.050462913
307 0.050155878
308 0.050105773
309 0.049972113
310 0.049916163
311 0.04979925
312 0.049758364
313 0.04943915
314 0.04915804
315 0.049120907
316 0.049015984
317 0.04888766
318 0.04887238
319 0.0485947
320 0.048389636
321 0.048219766
322 0.048104864
323 0.047960848
324 0.04778893
325 0.047587443
326 0.04741386
327 0.047296707
328 0.04724838
329 0.047094624
330 0.046875637
331 0.04685363
332 0.0464817
333 0.046424787
334 0.046399035
335 0.0460218
336 0.045927167
337 0.045741864
338 0.045665283
339 0.045537878
340 0.04528043
341 0.045222238
342 0.044985656
343 0.04488266
344 0.044644248
345 0.04461037
346 0.044527724
347 0.04420643
348 0.044141855
349 0.044113964
350 0.043934934
351 0.043871634
352 0.0437311
353 0.043651935
354 0.043515008
355 0.0434513
356 0.043177623
357 0.043065418
358 0.04289205
359 0.042822313
360 0.042682584
361 0.0426063
362 0.042418078
363 0.04226399
364 0.042122394
365 0.042026848
366 0.041968446
367 0.041895248
368 0.0417423
369 0.041633185
370 0.041492928
371 0.0413992
372 0.04133294
373 0.041251842
374 0.0410609
375 0.040984683
376 0.040883943
377 0.04071913
378 0.040672626
379 0.040453933
380 0.04042542
381 0.040267766
382 0.040011354
383 0.039913725
384 0.039874695
385 0.039780695
386 0.03969459
387 0.039580733
388 0.03952084
389 0.03917033
390 0.039080724
391 0.03901972
392 0.038966347

==> fig/SVD-value-8-cifar.txt <==
x y
1 27.995224
2 10.10923
3 6.641153
4 5.58835
5 4.0614557
6 3.0998287
7 1.7867538
8 1.7355675
9 1.2403948
10 1.1689305
11 0.75647646
12 0.63374406
13 0.5940935
14 0.5223553
15 0.48314506
16 0.40983063
17 0.35944593
18 0.3140203
19 0.30259565
20 0.29539979
21 0.27713904
22 0.25966996
23 0.23713881
24 0.22769079
25 0.21437219
26 0.2069472
27 0.19460462
28 0.1816855
29 0.17038827
30 0.17010304
31 0.16519746
32 0.15777531
33 0.15275435
34 0.14855184
35 0.14752129
36 0.14383906
37 0.13960804
38 0.13780926
39 0.13114078
40 0.13102837
41 0.12568289
42 0.12045008
43 0.11742844
44 0.11493013
45 0.11409381
46 0.10919547
47 0.107817836
48 0.10610775
49 0.10399078
50 0.10066497
51 0.096541956
52 0.09464933
53 0.094137155
54 0.08893248
55 0.08836993
56 0.08695933
57 0.084555455
58 0.08332987
59 0.081146725
60 0.08044661
61 0.07615883
62 0.0745798
63 0.07377093
64 0.072911695
65 0.071839206
66 0.0700485
67 0.06903217
68 0.06861471
69 0.06758767
70 0.06630538
71 0.06544715
72 0.061545566
73 0.059326824
74 0.059020244
75 0.05839347
76 0.05775228
77 0.056217346
78 0.05451591
79 0.0540173
80 0.053246733
81 0.05225486
82 0.05167114
83 0.0506448
84 0.050168052
85 0.050090365
86 0.04946533
87 0.04924047
88 0.04803011
89 0.0477831
90 0.047305305
91 0.046325665
92 0.04551808
93 0.04495355
94 0.04424249
95 0.04383738
96 0.043336827
97 0.042826276
98 0.0425035
99 0.041517053
100 0.04132996
101 0.040851798
102 0.040080585
103 0.03909802
104 0.038893286
105 0.03819198
106 0.037913382
107 0.03783569
108 0.036857493
109 0.03670461
110 0.03632591
111 0.035536543
112 0.035157636
113 0.03447259
114 0.03429327
115 0.034137458
116 0.033658102
117 0.03349577
118 0.033255164
119 0.032643452
120 0.032231394
121 0.031814706
122 0.031428613
123 0.03124524
124 0.030850627
125 0.030602591
126 0.030298136
127 0.02995353
128 0.02983806
129 0.029706798
130 0.029337805
131 0.0289655
132 0.028357772
133 0.027869904
134 0.027537456
135 0.027458709
136 0.027292633
137 0.026954925
138 0.026943333
139 0.026721057
140 0.026481176
141 0.026105667
142 0.025731094
143 0.02527035
144 0.02514323
145 0.024911076
146 0.0248321
147 0.024708506
148 0.024460556
149 0.024276434
150 0.024055261
151 0.02355963
152 0.023533016
153 0.023440009
154 0.02336962
155 0.023151906
156 0.022842346
157 0.022736765
158 0.022534002
159 0.022423211
160 0.022176305
161 0.022061674
162 0.02191852
163 0.021721957
164 0.02160656
165 0.021434546
166 0.02136002
167 0.021085594
168 0.020999206
169 0.020937864
170 0.020771675
171 0.020708192
172 0.020516884
173 0.020370457
174 0.02027572
175 0.020009555
176 0.01995711
177 0.019811004
178 0.01963785
179 0.01951994
180 0.019476615
181 0.01926714
182 0.019196695
183 0.018972531
184 0.018844947
185 0.018745303
186 0.018730966
187 0.018528825
188 0.018343555
189 0.018223217
190 0.018049812
191 0.018020175
192 0.01793831
193 0.017823573
194 0.017700786
195 0.0175462
196 0.017483927
197 0.017251259
198 0.017116316
199 0.017027093
200 0.016968071
201 0.016793368
202 0.016734608
203 0.016601836
204 0.016493106
205 0.016405687
206 0.016305562
207 0.016186
208 0.016099509
209 0.01603456
210 0.015932444
211 0.015767125
212 0.015686532
213 0.015595759
214 0.015542266
215 0.015414583
216 0.01536279
217 0.015184713
218 0.015164214
219 0.0150972
220 0.015021972
221 0.014948831
222 0.014773729
223 0.014737148
224 0.014593283
225 0.014546725
226 0.014501756
227 0.014442315
228 0.014216622
229 0.014137809
230 0.014037444
231 0.013942174
232 0.013884846
233 0.013803592
234 0.013783715
235 0.01363213
236 0.013613609
237 0.01354603
238 0.013453263
239 0.013281323
240 0.013217371
241 0.013130878
242 0.013123123
243 0.013005918
244 0.012949379
245 0.012889551
246 0.012774525
247 0.012724592
248 0.012648167
249 0.012605898
250 0.012513244
251 0.012496169
252 0.012375987
253 0.012355789
254 0.01233468
255 0.0121955415
256 0.012129445
257 0.012037758
258 0.011980957
259 0.011915064
260 0.011876141
261 0.011785341
262 0.011756917
263 0.011738111
264 0.011633028
265 0.01159494
266 0.011571063
267 0.011488885
268 0.011453054
269 0.01140299
270 0.011377796
271 0.01127057
272 0.0112067405
273 0.011171388
274 0.011136981
275 0.011096868
276 0.011039805
277 0.010957313
278 0.010831332
279 0.010814187
280 0.010798721
281 0.010724277
282 0.010688514
283 0.010645988
284 0.010566212
285 0.010512257
286 0.010464792
287 0.01041978
288 0.010340552
289 0.010310047
290 0.010258741
291 0.010218903
292 0.0101545
293 0.010132234
294 0.010062483
295 0.010015657
296 0.009992596
297 0.00996867
298 0.009922888
299 0.009862961
300 0.009778423
301 0.009749352
302 0.009743133
303 0.009713144
304 0.009634997
305 0.009584712
306 0.009558952
307 0.009530437
308 0.0094062565
309 0.009395711
310 0.009353035
311 0.009307536
312 0.00930241
313 0.0092716515
314 0.00921298
315 0.009159526
316 0.009117366
317 0.0090823155
318 0.009056577
319 0.009033733
320 0.00900233
321 0.008925241
322 0.008899929
323 0.008865776
324 0.008816887
325 0.008771047
326 0.008729423
327 0.008720001
328 0.008700033
329 0.0086624045
330 0.008638288
331 0.008605626
332 0.00852272
333 0.00852241
334 0.008502382
335 0.008448899
336 0.008429484
337 0.008406361
338 0.008388851
339 0.008337929
340 0.00827138
341 0.008219756
342 0.008207293
343 0.008148094
344 0.00812774
345 0.0081020575
346 0.0080744
347 0.008015884
348 0.007999
349 0.007997476
350 0.007943286
351 0.007918877
352 0.00788823
353 0.007842798
354 0.007832589
355 0.007790782
356 0.0077809948
357 0.007727032
358 0.007703262
359 0.0076907715
360 0.007653313
361 0.0076401364
362 0.0075820084
363 0.0075496766
364 0.0075429115
365 0.00749617
366 0.00748092
367 0.0074240966
368 0.007417193
369 0.0074041737
370 0.0073562562
371 0.0073258076
372 0.0072932015
373 0.0072767683
374 0.0072424165
375 0.007226431
376 0.0071787657
377 0.007157986
378 0.0071252706
379 0.007108431
380 0.007092266
381 0.007072662
382 0.0070612812
383 0.007022546
384 0.006997384
385 0.006990974
386 0.0069581354
387 0.006941028
388 0.0069129025
389 0.0068940637
390 0.006863965
391 0.006838761
392 0.0068136603

==> fig/SVD-value-8-h10000.txt <==
x y
1 48.72242
2 23.971155
3 13.332557
4 10.503372
5 9.148426
6 7.107779
7 4.6350513
8 3.7120624
9 2.6522555
10 2.3485625
11 2.2751186
12 1.9752613
13 1.7382265
14 1.6744709
15 1.4661313
16 1.4535633
17 1.3588371
18 1.2690834
19 1.2164711
20 1.1428818
21 1.1306278
22 1.0766863
23 1.0039638
24 0.8795859
25 0.8618356
26 0.8386642
27 0.8027863
28 0.78773844
29 0.739935
30 0.7236774
31 0.6836159
32 0.6683172
33 0.6521663
34 0.6300314
35 0.6170405
36 0.604918
37 0.58544564
38 0.5678705
39 0.5656479
40 0.5532819
41 0.5315015
42 0.524631
43 0.5143014
44 0.5058588
45 0.4967201
46 0.4796363
47 0.4748106
48 0.4640373
49 0.46291423
50 0.45243394
51 0.44301113
52 0.42705992
53 0.42273134
54 0.4220619
55 0.41366327
56 0.40717775
57 0.39994067
58 0.39200926
59 0.39039525
60 0.38492844
61 0.38110626
62 0.37836352
63 0.3746556
64 0.3640602
65 0.36162663
66 0.35016567
67 0.3462898
68 0.3424724
69 0.3355868
70 0.3280808
71 0.3266339
72 0.32493654
73 0.3222665
74 0.31876123
75 0.3125534
76 0.30902925
77 0.30357766
78 0.2982431
79 0.29401374
80 0.2893214
81 0.28740576
82 0.28581533
83 0.27832383
84 0.27651173
85 0.27249438
86 0.270155
87 0.26781106
88 0.26629043
89 0.26042464
90 0.25885606
91 0.25416198
92 0.2516593
93 0.250595
94 0.24820928
95 0.24522653
96 0.24434143
97 0.24308378
98 0.24099353
99 0.23903248
100 0.23284602
101 0.23035924
102 0.22936773
103 0.227599
104 0.2251319
105 0.22261015
106 0.21851644
107 0.2169603
108 0.21642122
109 0.21253371
110 0.2118586
111 0.21090575
112 0.20914574
113 0.20823555
114 0.20482583
115 0.2031693
116 0.20084025
117 0.19939977
118 0.19807501
119 0.19522242
120 0.19396164
121 0.19215403
122 0.19129835
123 0.18917419
124 0.1874289
125 0.18367936
126 0.18251182
127 0.18090655
128 0.17983629
129 0.17784917
130 0.17677861
131 0.17580353
132 0.17534624
133 0.17270005
134 0.17232335
135 0.17062154
136 0.16979046
137 0.16864756
138 0.16704126
139 0.16590539
140 0.16514987
141 0.16316804
142 0.1608554
143 0.15913798
144 0.15768299
145 0.1575251
146 0.15574318
147 0.1548011
148 0.15307495
149 0.15246587
150 0.15094355
151 0.1498117
152 0.14922684
153 0.14720444
154 0.14639735
155 0.14533043
156 0.1441269
157 0.14384906
158 0.14263926
159 0.14239375
160 0.14089893
161 0.14044341
162 0.14002497
163 0.13821685
164 0.13733946
165 0.1363853
166 0.13483861
167 0.13455376
168 0.13302101
169 0.13167936
170 0.13062616
171 0.12996405
172 0.12837063
173 0.1277505
174 0.1271094
175 0.12672527
176 0.12551509
177 0.124931164
178 0.12414842
179 0.122969955
180 0.122245215
181 0.12131203
182 0.11974579
183 0.11904027
184 0.118792325
185 0.11783789
186 0.11731642
187 0.116649546
188 0.1149339
189 0.114527375
190 0.11380139
191 0.112942874
192 0.11247389
193 0.11154369
194 0.1111216
195 0.10997988
196 0.10952497
197 0.10925406
198 0.10863623
199 0.108290255
200 0.107031316
201 0.10606069
202 0.1056078
203 0.10499086
204 0.103214435
205 0.10274382
206 0.102118105
207 0.10128136
208 0.10087916
209 0.1001597
210 0.09981223
211 0.09886002
212 0.09837851
213 0.0979242
214 0.09737279
215 0.096493624
216 0.095813386
217 0.09524037
218 0.094634265
219 0.09459193
220 0.09412178
221 0.09373897
222 0.09311036
223 0.0920137
224 0.091787
225 0.09097343
226 0.09030569
227 0.0895413
228 0.08912713
229 0.0887065
230 0.08792369
231 0.087619506
232 0.086611494
233 0.08640332
234 0.08590855
235 0.08469837
236 0.08459999
237 0.084132746
238 0.08292685
239 0.082490936
240 0.08234233
241 0.081784405
242 0.081236534
243 0.08082727
244 0.080572285
245 0.08038262
246 0.07953275
247 0.07866611
248 0.078206465
249 0.07744808
250 0.07703054
251 0.076489456
252 0.076246776
253 0.075807795
254 0.07498463
255 0.074645534
256 0.07344351
257 0.073348105
258 0.07277402
259 0.07272149
260 0.0722963
261 0.071889035
262 0.071271725
263 0.0706613
264 0.070207514
265 0.069829136
266 0.06971025
267 0.069022276
268 0.068541415
269 0.06826462
270 0.06816285
271 0.06709433
272 0.06667154
273 0.06629436
274 0.065766454
275 0.06549252
276 0.06499404
277 0.06450041
278 0.06401407
279 0.06383496
280 0.06339894
281 0.06266251
282 0.06230189
283 0.061426565
284 0.0607255
285 0.060302902
286 0.06010572
287 0.059594188
288 0.058940087
289 0.058772612
290 0.058399793
291 0.057932176
292 0.057526834
293 0.057108194
294 0.056824654
295 0.056330428
296 0.056005523
297 0.055491067
298 0.055341803
299 0.054361615
300 0.05364497
301 0.053482767
302 0.053113777
303 0.052599855
304 0.052144486
305 0.051779017
306 0.051286522
307 0.05067625
308 0.049944565
309 0.04971766
310 0.04922469
311 0.04863951
312 0.04843161
313 0.048088618
314 0.04753796
315 0.047494277
316 0.046791077
317 0.046597432
318 0.046079632
319 0.0452411
320 0.045094132
321 0.0445427
322 0.044115216
323 0.043509856
324 0.043353423
325 0.04307185
326 0.042721912
327 0.041963164
328 0.041709024
329 0.04088479
330 0.040289704
331 0.040070157
332 0.039840776
333 0.039382476
334 0.03868491
335 0.038527094
336 0.03767427
337 0.03720732
338 0.036828153
339 0.03663542
340 0.035766363
341 0.03507981
342 0.03503799
343 0.034645304
344 0.03429398
345 0.033397377
346 0.03324714
347 0.03283799
348 0.032089975
349 0.03161698
350 0.031266164
351 0.03069834
352 0.030403173
353 0.030272657
354 0.029913412
355 0.029713761
356 0.029410549
357 0.029026022
358 0.028665073
359 0.028307976
360 0.02780173
361 0.027543684
362 0.026940659
363 0.026548391
364 0.026234103
365 0.025758317
366 0.024847068
367 0.023331892
368 0.022440534
369 0.021969793
370 0.021722397
371 0.021320118
372 0.020702748
373 0.019509383
374 0.019032964
375 0.018636381
376 0.017945986
377 0.016610518
378 0.016419362
379 0.015599885
380 0.014468247
381 0.014374094
382 0.013115345
383 0.012223552
384 0.011765006
385 0.011214864
386 0.011058399
387 0.008888776
388 0.007243953
389 0.0058737374
390 0.005269408
391 0.0043630227
392 0.0037961125

==> fig/SVD-value-8.txt <==
x y
1 25.565609
2 9.382823
3 7.3169103
4 7.1546063
5 6.1635194
6 4.466072
7 3.7153237
8 3.5181775
9 2.9627714
10 2.4684982
11 2.1817524
12 2.0312645
13 1.919252
14 1.6964899
15 1.6037601
16 1.5094802
17 1.3998525
18 1.3522058
19 1.2499678
20 1.1979791
21 1.1396463
22 1.1093942
23 1.0758015
24 0.97554415
25 0.9559486
26 0.9395241
27 0.9159711
28 0.88512033
29 0.86456126
30 0.8378594
31 0.81495017
32 0.7815948
33 0.76072466
34 0.7439553
35 0.7065862
36 0.69995356
37 0.683033
38 0.664593
39 0.6504455
40 0.6380693
41 0.62765765
42 0.60697454
43 0.59896487
44 0.58603394
45 0.57216483
46 0.566258
47 0.55040693
48 0.5372812
49 0.53377384
50 0.52104396
51 0.5163884
52 0.50954217
53 0.49904191
54 0.49608403
55 0.47821885
56 0.46403527
57 0.45905644
58 0.4535197
59 0.4375081
60 0.43451506
61 0.42674473
62 0.42353123
63 0.41675618
64 0.4105292
65 0.40862894
66 0.4053261
67 0.39510638
68 0.3826047
69 0.37242633
70 0.36482987
71 0.36224085
72 0.35960135
73 0.35434577
74 0.34920308
75 0.3461014
76 0.3421465
77 0.338576
78 0.33056128
79 0.32722497
80 0.32010353
81 0.31573474
82 0.31423998
83 0.31071684
84 0.30203804
85 0.29808208
86 0.29540375
87 0.2921447
88 0.28819412
89 0.28320342
90 0.2823101
91 0.27605003
92 0.27491635
93 0.27330998
94 0.26818237
95 0.26745817
96 0.26224166
97 0.25984946
98 0.25448403
99 0.2530779
100 0.25048092
101 0.24977441
102 0.24615592
103 0.24333674
104 0.24101922
105 0.23688401
106 0.2339621
107 0.23257679
108 0.23193358
109 0.22992548
110 0.22506164
111 0.22018267
112 0.21903233
113 0.21563247
114 0.21275218
115 0.21092549
116 0.21039234
117 0.20513935
118 0.20259967
119 0.20152546
120 0.20003961
121 0.19847427
122 0.19717461
123 0.19298603
124 0.190997
125 0.18887055
126 0.18712106
127 0.18456285
128 0.18354009
129 0.18165351
130 0.18110862
131 0.17760246
132 0.1765946
133 0.17368814
134 0.17252906
135 0.17101689
136 0.16982113
137 0.16808566
138 0.16639793
139 0.16280484
140 0.1619922
141 0.16002919
142 0.1584903
143 0.1578909
144 0.1565086
145 0.15472175
146 0.15328048
147 0.15148644
148 0.14939445
149 0.14853056
150 0.14803149
151 0.14505494
152 0.1442638
153 0.1428221
154 0.14087464
155 0.13867505
156 0.13847004
157 0.13786437
158 0.1361954
159 0.13442373
160 0.13330221
161 0.131802
162 0.13064015
163 0.12947212
164 0.12787291
165 0.12724933
166 0.12568207
167 0.12477458
168 0.123306185
169 0.12250632
170 0.121832095
171 0.12008284
172 0.118767485
173 0.11841607
174 0.11759408
175 0.11569346
176 0.11504849
177 0.11470118
178 0.11436444
179 0.11302668
180 0.112519585
181 0.11125444
182 0.11100553
183 0.10912764
184 0.108249046
185 0.10746818
186 0.10565698
187 0.10459536
188 0.10394618
189 0.102593325
190 0.10222734
191 0.100966334
192 0.10029508
193 0.09946411
194 0.09862281
195 0.09737565
196 0.09645578
197 0.09579222
198 0.09564845
199 0.094421305
200 0.09361307
201 0.09215075
202 0.090657234
203 0.09029469
204 0.089788966
205 0.08953335
206 0.08840743
207 0.088009074
208 0.0871981
209 0.086283006
210 0.08497174
211 0.08437843
212 0.08371871
213 0.08338911
214 0.08268313
215 0.0809817
216 0.080819905
217 0.08008007
218 0.079627305
219 0.079121575
220 0.078759305
221 0.07740831
222 0.0769059
223 0.076348685
224 0.07562651
225 0.07498698
226 0.0741339
227 0.07312147
228 0.072551325
229 0.072335854
230 0.07214743
231 0.07111222
232 0.070982195
233 0.069953874
234 0.0698304
235 0.06892606
236 0.06875523
237 0.0684423
238 0.067632146
239 0.06663376
240 0.066577524
241 0.06591809
242 0.06467099
243 0.06434703
244 0.06359648
245 0.063307956
246 0.062390175
247 0.06138906
248 0.06072655
249 0.060544707
250 0.05998283
251 0.059692986
252 0.058869526
253 0.05849977
254 0.05818813
255 0.05748437
256 0.056916986
257 0.05632609
258 0.05617868
259 0.05552563
260 0.054462455
261 0.053964138
262 0.05375957
263 0.05342016
264 0.052376956
265 0.05196606
266 0.051459327
267 0.050932325
268 0.05038727
269 0.049419645
270 0.049370393
271 0.048630502
272 0.04819372
273 0.047682527
274 0.04717511
275 0.04688859
276 0.04642665
277 0.046017684
278 0.04562802
279 0.04512222
280 0.044739246
281 0.044038653
282 0.043849044
283 0.043295495
284 0.042826477
285 0.042734593
286 0.041285902
287 0.04118574
288 0.040833715
289 0.040535703
290 0.04039922
291 0.040106345
292 0.03923506
293 0.038717363
294 0.038413998
295 0.037950493
296 0.037756562
297 0.03703955
298 0.03668693
299 0.03653084
300 0.035567835
301 0.035255726
302 0.034714308
303 0.034332544
304 0.034188002
305 0.03379315
306 0.033759885
307 0.032823194
308 0.03272265
309 0.032472804
310 0.031922348
311 0.03171754
312 0.031137558
313 0.030883018
314 0.030643385
315 0.030039025
316 0.029808924
317 0.029477246
318 0.028607436
319 0.028572418
320 0.02803656
321 0.027719222
322 0.027686488
323 0.027329233
324 0.02717879
325 0.026637372
326 0.026064884
327 0.025919532
328 0.025578363
329 0.025523681
330 0.024566866
331 0.024297332
332 0.023982206
333 0.023478415
334 0.022816397
335 0.02243717
336 0.022392882
337 0.021871902
338 0.021464575
339 0.021155896
340 0.020806257
341 0.020493256
342 0.019935986
343 0.019735727
344 0.01943203
345 0.019198809
346 0.018840767
347 0.018666593
348 0.01801753
349 0.017791083
350 0.017525563
351 0.01735733
352 0.017062206
353 0.016573241
354 0.015671268
355 0.015318416
356 0.015241041
357 0.014760704
358 0.0146687245
359 0.01439789
360 0.014377826
361 0.014110325
362 0.013478537
363 0.013027657
364 0.012746171
365 0.012432521
366 0.012325498
367 0.011949418
368 0.011721142
369 0.011442248
370 0.011102056
371 0.010915144
372 0.01079986
373 0.010391276
374 0.010297554
375 0.0097654415
376 0.009019472
377 0.008752495
378 0.008622636
379 0.007933502
380 0.0072966916
381 0.007035362
382 0.0065393713
383 0.005850151
384 0.005734075
385 0.005430706
386 0.0053614504
387 0.0050364444
388 0.0048205
389 0.0046467674
390 0.003977796
391 0.0037783538
392 0.0019710406

==> fig/SVD-value-9-cifar-h10000.txt <==
x y
1 79.243645
2 37.768776
3 28.877901
4 25.873003
5 16.213448
6 12.743597
7 10.750035
8 8.02747
9 6.774808
10 5.410392
11 4.6018643
12 3.6471558
13 3.1816769
14 2.8430474
15 2.5905943
16 2.4775927
17 2.062861
18 1.8438206
19 1.7815156
20 1.6347661
21 1.3684953
22 1.3299233
23 1.218005
24 1.1710529
25 1.134206
26 1.0761507
27 1.0468571
28 0.9889161
29 0.93113995
30 0.91396344
31 0.82870346
32 0.80046946
33 0.77895325
34 0.7491178
35 0.7273658
36 0.69384915
37 0.67342156
38 0.6714487
39 0.64393145
40 0.6327328
41 0.61923915
42 0.59953016
43 0.5791548
44 0.5529488
45 0.5475451
46 0.53666985
47 0.5270469
48 0.5168882
49 0.49992883
50 0.48763043
51 0.4668954
52 0.46104613
53 0.44981608
54 0.44283798
55 0.43904445
56 0.42734435
57 0.41796973
58 0.4109133
59 0.39925054
60 0.39191347
61 0.3894395
62 0.3750568
63 0.37209156
64 0.36464563
65 0.35949677
66 0.3546179
67 0.3425052
68 0.33901107
69 0.33590215
70 0.33219635
71 0.3304322
72 0.32154056
73 0.31553185
74 0.31067145
75 0.30658525
76 0.3026756
77 0.29790196
78 0.29298538
79 0.2920674
80 0.28731278
81 0.28373292
82 0.2806156
83 0.27801675
84 0.27583116
85 0.27050862
86 0.2695685
87 0.26543182
88 0.26295522
89 0.26084614
90 0.25827634
91 0.25260934
92 0.2512071
93 0.2447611
94 0.24240677
95 0.23772639
96 0.23530874
97 0.23184548
98 0.23088916
99 0.2297097
100 0.2279164
101 0.2248046
102 0.22117022
103 0.21999808
104 0.21683791
105 0.21487279
106 0.2117661
107 0.21014236
108 0.20853066
109 0.2061481
110 0.20468661
111 0.20253257
112 0.20184816
113 0.20029776
114 0.19691005
115 0.19465703
116 0.19371359
117 0.19099008
118 0.1892792
119 0.18785393
120 0.1861257
121 0.18487234
122 0.18391824
123 0.18193999
124 0.18147284
125 0.18031138
126 0.17867534
127 0.17696786
128 0.17557697
129 0.17432365
130 0.17389005
131 0.17091137
132 0.17065045
133 0.16954826
134 0.16918543
135 0.16759369
136 0.16683115
137 0.16603151
138 0.1642814
139 0.1628395
140 0.16242197
141 0.16122292
142 0.1596217
143 0.15857746
144 0.15733238
145 0.15579201
146 0.15413137
147 0.15356681
148 0.15219158
149 0.15104444
150 0.1499874
151 0.14924853
152 0.14845645
153 0.14795977
154 0.14672908
155 0.14646274
156 0.14449595
157 0.14405088
158 0.1434017
159 0.14205955
160 0.14182933
161 0.14082415
162 0.14024694
163 0.13874827
164 0.13814935
165 0.13744654
166 0.13635683
167 0.13589038
168 0.13505866
169 0.1345392
170 0.13323765
171 0.13241751
172 0.13229227
173 0.13127095
174 0.13023908
175 0.13012451
176 0.12903246
177 0.12832959
178 0.12782054
179 0.12747316
180 0.12700011
181 0.12599492
182 0.12556101
183 0.12509663
184 0.124199964
185 0.12355743
186 0.12328478
187 0.12177768
188 0.12004338
189 0.11992039
190 0.11860385
191 0.11829828
192 0.11775773
193 0.11760016
194 0.117325254
195 0.11693424
196 0.11655954
197 0.115740985
198 0.11520422
199 0.11458075
200 0.113864355
201 0.113322414
202 0.113162145
203 0.11209523
204 0.11156418
205 0.11121605
206 0.11056174
207 0.11044871
208 0.10979944
209 0.10932295
210 0.10918558
211 0.10898936
212 0.1078277
213 0.107516676
214 0.10720705
215 0.10665518
216 0.106128894
217 0.105376504
218 0.105102286
219 0.10464855
220 0.10440452
221 0.103213415
222 0.10306214
223 0.10272025
224 0.10152818
225 0.10101444
226 0.10095255
227 0.10035375
228 0.10019705
229 0.09999005
230 0.09959939
231 0.09871712
232 0.09833277
233 0.09786404
234 0.09773086
235 0.09681732
236 0.09664755
237 0.095871694
238 0.09543163
239 0.095111005
240 0.09445717
241 0.0938955
242 0.09299733
243 0.09282026
244 0.092553444
245 0.09250008
246 0.092154615
247 0.091760956
248 0.09140832
249 0.09135135
250 0.09070464
251 0.09056848
252 0.09017572
253 0.089987226
254 0.08936894
255 0.08928804
256 0.08902841
257 0.088507414
258 0.088377684
259 0.08797141
260 0.08761335
261 0.087338515
262 0.08672664
263 0.08635579
264 0.086244375
265 0.085975274
266 0.085832655
267 0.085548095
268 0.08504538
269 0.08459883
270 0.08440151
271 0.08429431
272 0.083984464
273 0.08358898
274 0.08331332
275 0.0830217
276 0.08231475
277 0.08214286
278 0.08140518
279 0.08127677
280 0.08113
281 0.08079036
282 0.08055035
283 0.08013409
284 0.07988087
285 0.079469725
286 0.07919992
287 0.07905757
288 0.078697816
289 0.07851621
290 0.07823839
291 0.07800171
292 0.077800125
293 0.07766834
294 0.07746796
295 0.07717886
296 0.076738864
297 0.07657454
298 0.07632833
299 0.07596491
300 0.07580488
301 0.07563682
302 0.07538537
303 0.074981436
304 0.074758254
305 0.07439353
306 0.0742703
307 0.07401156
308 0.0738824
309 0.07382555
310 0.073567264
311 0.07319824
312 0.07311626
313 0.07276112
314 0.07266325
315 0.072181866
316 0.07196295
317 0.07171715
318 0.07151146
319 0.07126392
320 0.07107342
321 0.070930764
322 0.07062442
323 0.07030033
324 0.07018657
325 0.07004623
326 0.069762856
327 0.069592364
328 0.06921988
329 0.06906509
330 0.06889098
331 0.068669796
332 0.068506315
333 0.06838276
334 0.06803737
335 0.06783105
336 0.06758042
337 0.067568816
338 0.0671059
339 0.06689885
340 0.0667853
341 0.06666039
342 0.06644334
343 0.06627448
344 0.06597813
345 0.06574511
346 0.06549769
347 0.065393746
348 0.06507025
349 0.06495043
350 0.06490556
351 0.06476203
352 0.06459042
353 0.06432139
354 0.06411504
355 0.06398599
356 0.06387822
357 0.06381161
358 0.06353345
359 0.063221864
360 0.06309951
361 0.062951475
362 0.06273274
363 0.06264264
364 0.062399328
365 0.062092718
366 0.061993793
367 0.061936285
368 0.061819088
369 0.061640747
370 0.061347533
371 0.061112534
372 0.06096716
373 0.060886588
374 0.06073661
375 0.060613
376 0.060439065
377 0.06022946
378 0.06016701
379 0.060092427
380 0.05999671
381 0.059855804
382 0.059578247
383 0.059379183
384 0.059308548
385 0.059226293
386 0.05888755
387 0.05864357
388 0.058595583
389 0.0584251
390 0.058310878
391 0.05824743
392 0.058078937

==> fig/SVD-value-9-cifar.txt <==
x y
1 24.891924
2 12.047346
3 9.226322
4 8.364612
5 5.17345
6 4.132895
7 3.4231632
8 2.5534084
9 2.0911875
10 1.680823
11 1.4311066
12 1.1501406
13 1.0191529
14 0.87985337
15 0.8186494
16 0.7812728
17 0.6689424
18 0.58658844
19 0.5758543
20 0.54417974
21 0.4440885
22 0.42154005
23 0.40234026
24 0.38640767
25 0.37233135
26 0.3405251
27 0.3264446
28 0.30869952
29 0.2955255
30 0.28079924
31 0.26460516
32 0.2589716
33 0.24438679
34 0.23637475
35 0.23033479
36 0.21951154
37 0.21692379
38 0.20877083
39 0.2057464
40 0.203117
41 0.19657266
42 0.192385
43 0.18481366
44 0.17834727
45 0.1746439
46 0.17293455
47 0.16926704
48 0.16602172
49 0.1633612
50 0.15910025
51 0.1505978
52 0.14846806
53 0.14138968
54 0.1402857
55 0.1390896
56 0.13726299
57 0.13175803
58 0.13051555
59 0.12945867
60 0.12848559
61 0.12691718
62 0.124192566
63 0.11951168
64 0.11931883
65 0.11539709
66 0.11527337
67 0.113999695
68 0.11296067
69 0.10786156
70 0.10659418
71 0.10372631
72 0.10145658
73 0.099230476
74 0.09735247
75 0.096562855
76 0.09596926
77 0.0956138
78 0.09430051
79 0.09329023
80 0.091253184
81 0.08924515
82 0.08895426
83 0.08704481
84 0.08485216
85 0.08423824
86 0.083903305
87 0.08206761
88 0.08145923
89 0.08044135
90 0.08017789
91 0.07839449
92 0.07753921
93 0.077112064
94 0.076172225
95 0.07582794
96 0.07430333
97 0.07400586
98 0.072602734
99 0.072252855
100 0.07178006
101 0.06983703
102 0.06878839
103 0.06840473
104 0.067884944
105 0.06668325
106 0.06662544
107 0.064881496
108 0.06423334
109 0.062570065
110 0.062081747
111 0.060906027
112 0.06068599
113 0.060236223
114 0.059212383
115 0.058687262
116 0.0581242
117 0.057963353
118 0.057151526
119 0.05701238
120 0.056444887
121 0.05602126
122 0.05552566
123 0.0549513
124 0.05452204
125 0.05427819
126 0.05364096
127 0.05329772
128 0.05290477
129 0.052512947
130 0.051785287
131 0.05167099
132 0.05144877
133 0.0503754
134 0.05019591
135 0.049597945
136 0.049370322
137 0.048980378
138 0.04850623
139 0.048126467
140 0.047671776
141 0.046993263
142 0.04677525
143 0.046383254
144 0.046012793
145 0.045702092
146 0.045304537
147 0.04455686
148 0.044250995
149 0.0437382
150 0.043623652
151 0.04318768
152 0.0431244
153 0.04261617
154 0.042102028
155 0.041827496
156 0.041494932
157 0.041071903
158 0.040804405
159 0.04045258
160 0.03995444
161 0.039707758
162 0.03947183
163 0.03904852
164 0.038645755
165 0.038287878
166 0.03813563
167 0.03769622
168 0.03736883
169 0.037278596
170 0.037126444
171 0.03669726
172 0.036095694
173 0.03593562
174 0.035495505
175 0.035415143
176 0.035062928
177 0.034910835
178 0.034551118
179 0.034324132
180 0.033962652
181 0.033645023
182 0.033393916
183 0.03300009
184 0.03280601
185 0.032478623
186 0.032437753
187 0.0321679
188 0.031640053
189 0.031520728
190 0.03133224
191 0.031058703
192 0.030787
193 0.030742371
194 0.03069929
195 0.03047901
196 0.030259669
197 0.030181507
198 0.029951213
199 0.029524248
200 0.029398333
201 0.029323088
202 0.028869862
203 0.02870985
204 0.028554313
205 0.02837811
206 0.02820621
207 0.028039856
208 0.027896695
209 0.027658876
210 0.0274344
211 0.027062366
212 0.027016202
213 0.026878128
214 0.026496835
215 0.026397888
216 0.026151715
217 0.025975129
218 0.025775608
219 0.02574415
220 0.025515359
221 0.025447315
222 0.02513079
223 0.024955539
224 0.024822947
225 0.024740426
226 0.024664462
227 0.024519278
228 0.02435023
229 0.024246063
230 0.023916591
231 0.023859534
232 0.02354515
233 0.023440503
234 0.023296604
235 0.023145573
236 0.023083428
237 0.022957101
238 0.022890324
239 0.022640204
240 0.02258035
241 0.022458797
242 0.02230757
243 0.02219702
244 0.021994194
245 0.021953788
246 0.02178267
247 0.02161553
248 0.02151209
249 0.021398911
250 0.021107769
251 0.021031706
252 0.020946933
253 0.020929012
254 0.020732397
255 0.020721665
256 0.020577593
257 0.020450335
258 0.020419024
259 0.020296091
260 0.020029798
261 0.019975776
262 0.019884966
263 0.01978342
264 0.019763976
265 0.019735081
266 0.019530222
267 0.019433832
268 0.019332575
269 0.019297706
270 0.01917291
271 0.01907962
272 0.018958574
273 0.018836949
274 0.018728847
275 0.018659692
276 0.018592149
277 0.018485285
278 0.018378055
279 0.018299904
280 0.018222108
281 0.01810158
282 0.018024605
283 0.017952763
284 0.017849935
285 0.017754616
286 0.017711006
287 0.017646456
288 0.01753079
289 0.01746195
290 0.017364185
291 0.01721646
292 0.017147299
293 0.017093716
294 0.01698855
295 0.01692425
296 0.016879681
297 0.016826116
298 0.016680902
299 0.016647557
300 0.016539594
301 0.016420096
302 0.016414763
303 0.016388666
304 0.01627697
305 0.016172953
306 0.016153678
307 0.016049705
308 0.015986808
309 0.01591416
310 0.015833762
311 0.01580167
312 0.015582751
313 0.015530364
314 0.015480995
315 0.015338274
316 0.015276553
317 0.01525056
318 0.0151562225
319 0.015109046
320 0.015037935
321 0.014998642
322 0.014955894
323 0.014879827
324 0.014809688
325 0.014724028
326 0.014707898
327 0.014617905
328 0.014538642
329 0.014465032
330 0.014413326
331 0.014383134
332 0.014339062
333 0.014270125
334 0.014121699
335 0.014100194
336 0.014016515
337 0.014003046
338 0.013945936
339 0.013883499
340 0.013802151
341 0.013769348
342 0.013695622
343 0.013652231
344 0.013549885
345 0.013517638
346 0.013502451
347 0.013477551
348 0.013387816
349 0.013366466
350 0.013295543
351 0.013251693
352 0.013176607
353 0.013135091
354 0.013095454
355 0.013056525
356 0.013003683
357 0.012967212
358 0.012920558
359 0.012884367
360 0.012789717
361 0.01274499
362 0.012713558
363 0.012650661
364 0.0126226405
365 0.0126064075
366 0.012548875
367 0.012504401
368 0.012460829
369 0.012406953
370 0.012348198
371 0.012317808
372 0.012267552
373 0.01224068
374 0.012217255
375 0.01217912
376 0.012094338
377 0.01203311
378 0.012004197
379 0.011980686
380 0.011942886
381 0.011903603
382 0.011851249
383 0.011770773
384 0.011734043
385 0.011682414
386 0.011672243
387 0.011571235
388 0.011542809
389 0.011496423
390 0.0114793265
391 0.011441059
392 0.011380565

==> fig/SVD-value-9-h10000.txt <==
x y
1 93.61817
2 35.28775
3 25.991388
4 18.213917
5 14.375171
6 11.369741
7 9.637807
8 9.572892
9 6.9591293
10 5.6923275
11 4.959183
12 4.6795273
13 4.4634695
14 4.2869306
15 3.4745135
16 3.3074684
17 3.0870278
18 2.9170523
19 2.7827682
20 2.6077852
21 2.5704176
22 2.44665
23 2.3694637
24 2.2096233
25 2.1421697
26 2.0633311
27 2.006988
28 1.9639806
29 1.9459267
30 1.8673955
31 1.8469875
32 1.7435427
33 1.7220516
34 1.6761632
35 1.6558337
36 1.5738059
37 1.5603406
38 1.5368009
39 1.4688008
40 1.4479088
41 1.4253843
42 1.3882529
43 1.3519121
44 1.3255696
45 1.309706
46 1.2929269
47 1.2568423
48 1.2458676
49 1.2250468
50 1.1948078
51 1.1793883
52 1.1612283
53 1.1334306
54 1.1238519
55 1.1128936
56 1.0868504
57 1.0609789
58 1.0523778
59 1.0395567
60 1.0138459
61 1.0025258
62 0.9926072
63 0.9648666
64 0.959297
65 0.94379
66 0.9371036
67 0.9266247
68 0.9133728
69 0.9035119
70 0.8930108
71 0.8827531
72 0.86250114
73 0.8566278
74 0.84335613
75 0.82659256
76 0.82224405
77 0.8112359
78 0.80145526
79 0.7934069
80 0.7912264
81 0.7665588
82 0.7614913
83 0.75274956
84 0.74250084
85 0.7356161
86 0.72999895
87 0.72405493
88 0.7193156
89 0.7081196
90 0.7070024
91 0.6873305
92 0.682659
93 0.68018174
94 0.66706216
95 0.6663839
96 0.6570622
97 0.6459333
98 0.6342683
99 0.63048804
100 0.6247645
101 0.6177564
102 0.6143762
103 0.60313916
104 0.60088974
105 0.59577084
106 0.59242296
107 0.585032
108 0.5786882
109 0.57418275
110 0.56966084
111 0.5588634
112 0.5544024
113 0.54868525
114 0.5440101
115 0.5388645
116 0.5340139
117 0.5297452
118 0.5268476
119 0.5208697
120 0.518465
121 0.51497275
122 0.50467
123 0.49806893
124 0.49475795
125 0.49164364
126 0.48746884
127 0.47765037
128 0.4732607
129 0.4697541
130 0.46752375
131 0.46434385
132 0.45611906
133 0.45211726
134 0.44967267
135 0.44664392
136 0.44333762
137 0.44112274
138 0.4367956
139 0.42909145
140 0.4280529
141 0.42202476
142 0.42089522
143 0.41143382
144 0.4103208
145 0.40639374
146 0.40399596
147 0.40183085
148 0.39446324
149 0.3931949
150 0.38882765
151 0.38646668
152 0.3848039
153 0.3794032
154 0.37639958
155 0.3729704
156 0.3678222
157 0.3655541
158 0.3619043
159 0.35992977
160 0.3569007
161 0.35542282
162 0.35397243
163 0.35007244
164 0.3481369
165 0.34490567
166 0.3412822
167 0.3381704
168 0.335687
169 0.3348161
170 0.3324716
171 0.32701156
172 0.32417342
173 0.32223076
174 0.31630275
175 0.3149241
176 0.31411567
177 0.31112033
178 0.30869323
179 0.30373093
180 0.30342737
181 0.30137104
182 0.298334
183 0.2956317
184 0.29196826
185 0.2896835
186 0.28867048
187 0.28777614
188 0.28497875
189 0.28048626
190 0.27912137
191 0.27595237
192 0.27270445
193 0.27213794
194 0.27005243
195 0.26958537
196 0.2667134
197 0.26345634
198 0.26205257
199 0.26025483
200 0.25817567
201 0.25552464
202 0.25246254
203 0.25042155
204 0.2491903
205 0.24625278
206 0.24557976
207 0.24479857
208 0.24258302
209 0.24068046
210 0.23926519
211 0.23630163
212 0.23585252
213 0.23514289
214 0.23129882
215 0.23056442
216 0.2278625
217 0.2261863
218 0.22305925
219 0.22187637
220 0.21952778
221 0.21945924
222 0.21749882
223 0.21553366
224 0.2136834
225 0.21291554
226 0.2104823
227 0.20802295
228 0.20671597
229 0.2053037
230 0.20307545
231 0.20102939
232 0.19986175
233 0.1985519
234 0.1960347
235 0.19395669
236 0.19267721
237 0.19140449
238 0.18939666
239 0.18836513
240 0.18718919
241 0.18456659
242 0.18360078
243 0.1823476
244 0.18159117
245 0.17887552
246 0.17667693
247 0.17455359
248 0.1717718
249 0.1711915
250 0.16995402
251 0.16939647
252 0.1684462
253 0.16729537
254 0.16510214
255 0.16401291
256 0.16148545
257 0.16088012
258 0.15930317
259 0.15774079
260 0.15553102
261 0.15419872
262 0.15351851
263 0.15175335
264 0.15079492
265 0.14909345
266 0.14773642
267 0.14530167
268 0.14469907
269 0.14212593
270 0.14108898
271 0.13985595
272 0.13746697
273 0.137085
274 0.13613197
275 0.13378376
276 0.13192734
277 0.1299068
278 0.12923673
279 0.12900317
280 0.12650704
281 0.12571667
282 0.12393784
283 0.12221041
284 0.12153422
285 0.12035749
286 0.11819296
287 0.117270164
288 0.11644357
289 0.11592825
290 0.11387709
291 0.11289512
292 0.11212426
293 0.110893585
294 0.10984508
295 0.10961352
296 0.10786898
297 0.10706114
298 0.10492272
299 0.10401898
300 0.103225544
301 0.10290507
302 0.10247015
303 0.10110861
304 0.100119926
305 0.09789939
306 0.09711895
307 0.09581587
308 0.09521255
309 0.09458763
310 0.09386254
311 0.09244467
312 0.09078459
313 0.09045056
314 0.08873338
315 0.088269696
316 0.08722011
317 0.08584718
318 0.08540786
319 0.08474401
320 0.08374961
321 0.08204276
322 0.081586115
323 0.08007434
324 0.07946211
325 0.078945346
326 0.07780836
327 0.07740862
328 0.07599587
329 0.07553369
330 0.07496117
331 0.07301842
332 0.07245737
333 0.071782984
334 0.070181385
335 0.06939409
336 0.068586275
337 0.06841557
338 0.067124866
339 0.06583036
340 0.06514054
341 0.06477506
342 0.06330322
343 0.06309075
344 0.06300402
345 0.06231168
346 0.061311394
347 0.06027032
348 0.05939847
349 0.058117393
350 0.05803364
351 0.05652006
352 0.054499827
353 0.05376932
354 0.052634507
355 0.05168204
356 0.05113701
357 0.05042794
358 0.049550526
359 0.049339697
360 0.047376763
361 0.045988884
362 0.04454224
363 0.043133788
364 0.042172536
365 0.041507628
366 0.04063051
367 0.039726004
368 0.037960146
369 0.036732677
370 0.03610423
371 0.035986565
372 0.03463779
373 0.034439526
374 0.03340044
375 0.032350242
376 0.031627607
377 0.029695088
378 0.029131822
379 0.02760337
380 0.025085125
381 0.019319313
382 0.016879667
383 0.01650825
384 0.01346703
385 0.01320159
386 0.012288865
387 0.012116703
388 0.009980321
389 0.008262851
390 0.007652815
391 0.0018413041
392 0.0008809959

==> fig/SVD-value-9.txt <==
x y
1 26.1946
2 10.116187
3 7.647212
4 5.8976874
5 5.3006454
6 3.7866337
7 3.4608805
8 2.59808
9 2.2853324
10 2.1821568
11 2.0078225
12 1.8961006
13 1.7098993
14 1.6516042
15 1.4418372
16 1.392009
17 1.3099937
18 1.2220873
19 1.1207178
20 1.0858117
21 1.0402164
22 1.015784
23 0.9816085
24 0.92385906
25 0.9122114
26 0.8658395
27 0.8367644
28 0.8086974
29 0.780593
30 0.76017934
31 0.735976
32 0.7111287
33 0.68505263
34 0.66315484
35 0.64695615
36 0.6405353
37 0.6179775
38 0.60971695
39 0.59180266
40 0.5816918
41 0.5719233
42 0.5605918
43 0.5423798
44 0.5343161
45 0.51448643
46 0.5133929
47 0.5066145
48 0.50240844
49 0.48390004
50 0.47278258
51 0.4694216
52 0.4503922
53 0.44994333
54 0.44370174
55 0.4293555
56 0.4214614
57 0.41632238
58 0.409777
59 0.40411374
60 0.40302894
61 0.40004462
62 0.38916332
63 0.386256
64 0.3853522
65 0.3763808
66 0.3731333
67 0.3682137
68 0.35839576
69 0.35058564
70 0.34864587
71 0.34314144
72 0.33807513
73 0.33382136
74 0.32830325
75 0.32656047
76 0.3239555
77 0.3213421
78 0.32013056
79 0.31602985
80 0.31156528
81 0.30485833
82 0.29916853
83 0.29794824
84 0.29384282
85 0.29152212
86 0.28883198
87 0.28484768
88 0.2825718
89 0.28088138
90 0.27758735
91 0.27499542
92 0.2732028
93 0.26845887
94 0.26314443
95 0.25888047
96 0.2574465
97 0.25668323
98 0.25237522
99 0.24923682
100 0.24605156
101 0.24445476
102 0.24217416
103 0.23879579
104 0.23563367
105 0.23300107
106 0.22918299
107 0.22836646
108 0.22680938
109 0.22608337
110 0.22047065
111 0.21993849
112 0.2188085
113 0.21691674
114 0.21597847
115 0.21427712
116 0.21033072
117 0.20842999
118 0.208206
119 0.20617159
120 0.2043546
121 0.2000646
122 0.19994947
123 0.1978805
124 0.19423507
125 0.19358917
126 0.19199197
127 0.18972757
128 0.18899895
129 0.18617846
130 0.18530874
131 0.18439981
132 0.18253714
133 0.17860356
134 0.17745166
135 0.1762309
136 0.17545362
137 0.17466919
138 0.17344068
139 0.17183307
140 0.17088759
141 0.16966282
142 0.16859514
143 0.16689555
144 0.16438666
145 0.16410702
146 0.16214971
147 0.15909605
148 0.15832804
149 0.15738024
150 0.15593639
151 0.15413642
152 0.1520236
153 0.15162636
154 0.1501848
155 0.1493128
156 0.14865257
157 0.14780164
158 0.14642113
159 0.14483435
160 0.14391044
161 0.1423985
162 0.1416408
163 0.14052196
164 0.13875549
165 0.13814567
166 0.13699219
167 0.13690278
168 0.13482252
169 0.13354334
170 0.13242282
171 0.13183327
172 0.13006265
173 0.12785779
174 0.12716204
175 0.12657756
176 0.12561555
177 0.12505648
178 0.12472926
179 0.12254241
180 0.12124228
181 0.119551815
182 0.119013734
183 0.11731076
184 0.116402015
185 0.11533115
186 0.114926435
187 0.11344774
188 0.11278013
189 0.11233768
190 0.11101969
191 0.10967961
192 0.10886748
193 0.108314484
194 0.10721121
195 0.10699442
196 0.106462196
197 0.10521803
198 0.10435197
199 0.10393428
200 0.10211989
201 0.101653546
202 0.10063525
203 0.10000499
204 0.09899402
205 0.09838653
206 0.09794121
207 0.09758806
208 0.09706819
209 0.09671567
210 0.09543896
211 0.09408189
212 0.09346058
213 0.093445495
214 0.091890745
215 0.09098676
216 0.09054144
217 0.09008862
218 0.088103734
219 0.087441385
220 0.08669342
221 0.08620203
222 0.08587149
223 0.08541094
224 0.084561504
225 0.0840707
226 0.08327341
227 0.08285415
228 0.08171192
229 0.08118465
230 0.079941034
231 0.0795699
232 0.07924076
233 0.07855028
234 0.07737157
235 0.077159695
236 0.07679429
237 0.07568707
238 0.075125575
239 0.07462195
240 0.0739335
241 0.07356552
242 0.0729686
243 0.071536906
244 0.071214095
245 0.07061943
246 0.069538735
247 0.06925003
248 0.06828602
249 0.06719359
250 0.06674583
251 0.06629619
252 0.06566254
253 0.06506976
254 0.06462736
255 0.06399028
256 0.063500375
257 0.06300559
258 0.06276401
259 0.06188651
260 0.06177302
261 0.060328174
262 0.05989603
263 0.05975197
264 0.059428327
265 0.058868445
266 0.05785516
267 0.057106186
268 0.056748442
269 0.05626757
270 0.055886872
271 0.05533014
272 0.055109754
273 0.054106634
274 0.05388765
275 0.053259265
276 0.05294993
277 0.052395724
278 0.052246813
279 0.051263
280 0.051159177
281 0.050490726
282 0.050104916
283 0.04982164
284 0.048774917
285 0.04856582
286 0.04845468
287 0.04782696
288 0.047349367
289 0.046753753
290 0.046553813
291 0.0461995
292 0.04581753
293 0.045501765
294 0.04503781
295 0.044342395
296 0.04426437
297 0.04361206
298 0.043050893
299 0.042480405
300 0.041813385
301 0.041507147
302 0.041098416
303 0.040185668
304 0.03991723
305 0.039390173
306 0.03907621
307 0.03890103
308 0.038112573
309 0.037899725
310 0.037270997
311 0.0370959
312 0.03642387
313 0.036198292
314 0.036163017
315 0.035900023
316 0.035563562
317 0.034837864
318 0.034422502
319 0.03413381
320 0.034039196
321 0.033648267
322 0.033189345
323 0.032683875
324 0.03210945
325 0.031734698
326 0.031202888
327 0.030779637
328 0.030516941
329 0.030451693
330 0.03008397
331 0.029823335
332 0.029045498
333 0.028846622
334 0.028556509
335 0.028272772
336 0.027927266
337 0.027689066
338 0.027149765
339 0.026813824
340 0.026576152
341 0.026011055
342 0.02561632
343 0.025395473
344 0.024705244
345 0.024220027
346 0.024040109
347 0.024021152
348 0.023677606
349 0.023526086
350 0.023105852
351 0.022521405
352 0.02233731
353 0.021597713
354 0.02149184
355 0.021159803
356 0.020753283
357 0.020189084
358 0.020034023
359 0.019876484
360 0.019248564
361 0.01868058
362 0.01849119
363 0.01802163
364 0.017693076
365 0.017530264
366 0.017493417
367 0.016417466
368 0.016264044
369 0.015952265
370 0.015488736
371 0.015169569
372 0.014855498
373 0.014602716
374 0.014287532
375 0.013866852
376 0.013495532
377 0.013002956
378 0.012855811
379 0.012338528
380 0.0116867805
381 0.011403126
382 0.010731946
383 0.010448389
384 0.010245204
385 0.009902648
386 0.009176255
387 0.008175116
388 0.0076449276
389 0.0071326047
390 0.0067888894
391 0.0066205226
392 0.0030025374

==> fig/SVD-value-random.txt <==
x y
2 14.770678388647285
3 14.552202505364415
4 14.451774782928622
5 14.320907451566192
6 14.303436846718574
7 14.225589947623623
8 14.140188103042467
9 14.097092793505228
10 14.048447135035385
11 13.94114269114878
12 13.899286578520067
13 13.85036496985632
14 13.801252785991112
15 13.796808446702714
16 13.737860931768981
17 13.687036896782187
18 13.67450345198561
19 13.658295279567108
20 13.553420695026176
21 13.497613538860708
22 13.470568386566026
23 13.45813713096435
24 13.392968122260548
25 13.346842993359818
26 13.29297157175725
27 13.259946969938925
28 13.235768822280402
29 13.149057278950197
30 13.128389800481072
31 13.121221604810264
32 13.074642292377318
33 12.999383736636904
34 12.981893818841375
35 12.974638460495372
36 12.912886208485032
37 12.85638517286635
38 12.842578335368847
39 12.791470451417222
40 12.760307915223777
41 12.735539895286225
42 12.722759441302463
43 12.698340606100023
44 12.634155685426812
45 12.602764025309604
46 12.584995122203674
47 12.543598870691971
48 12.510263643460357
49 12.476439566262847
50 12.460382595275973
51 12.442631842228607
52 12.392730563845461
53 12.384674718642618
54 12.33596400385159
55 12.282169165434775
56 12.277964928389993
57 12.216813342373968
58 12.166712953790121
59 12.13588201321065
60 12.101834346793241
61 12.076690148768998
62 12.054178788957305
63 12.021571512075344
64 12.016324154773484
65 11.970486318465046
66 11.930925442833633
67 11.857190866942561
68 11.830110013753051
69 11.827918823620495
70 11.788419133803508
71 11.769293707814562
72 11.743630030057334
73 11.708906943292298
74 11.67522246764054
75 11.640617732177102
76 11.633770533279245
77 11.589845082122011
78 11.551686339347972
79 11.515344891976385
80 11.49400817843515
81 11.462101590451127
82 11.419960549538821
83 11.387068202584137
84 11.384309285829413
85 11.355577751426548
86 11.337508280354008
87 11.309020429304237
88 11.278826590418731
89 11.24261156030264
90 11.213118436637313
91 11.19453879723387
92 11.151088661515146
93 11.142954832893603
94 11.126528635803183
95 11.06802253326274
96 11.04894043823561
97 11.015998101566506
98 10.993982046079285
99 10.969528656223908
100 10.949554429228547
101 10.93655490673382
102 10.907993019644394
103 10.886526878094122
104 10.822799360716616
105 10.795499194244812
106 10.774046867303095
107 10.739293020142124
108 10.730772898303732
109 10.681829310970487
110 10.670925486414257
111 10.626430583830889
112 10.613496504160604
113 10.581046705375272
114 10.560139909723958
115 10.517347040349842
116 10.501210764535609
117 10.464794640109233
118 10.456645782252945
119 10.42766309954194
120 10.401638591801055
121 10.388295618054512
122 10.362771567999157
123 10.331135163481344
124 10.30253092558739
125 10.273381663232405
126 10.26378414569163
127 10.20613572993926
128 10.17602115261623
129 10.164525411022806
130 10.154017675315242
131 10.099810939605117
132 10.08313234091073
133 10.057455150394508
134 10.040244578817024
135 9.97689862880851
136 9.971491851923094
137 9.946140932625587
138 9.908476945916034
139 9.90369612137196
140 9.854804139859155
141 9.841203175282375
142 9.814600636443569
143 9.801086635552858
144 9.77957353060389
145 9.771134876370299
146 9.752819532900155
147 9.739396926975997
148 9.68874292781488
149 9.647815936486628
150 9.624152377422824
151 9.575364270885602
152 9.566852079784585
153 9.527597942523736
154 9.520003407048552
155 9.49286302191396
156 9.477603052693393
157 9.448764755204207
158 9.434215716176235
159 9.38718811218894
160 9.36134702888039
161 9.348095692261024
162 9.33667192001553
163 9.310918880200148
164 9.277808830317834
165 9.262945686058028
166 9.22736940855896
167 9.190672738579815
168 9.162816806705806
169 9.154910564600684
170 9.136513113511262
171 9.129542114837385
172 9.097566066936356
173 9.052352191966419
174 9.0365000193501
175 9.004711677677797
176 8.987207531845991
177 8.981433823483002
178 8.952588669407875
179 8.949088774201826
180 8.903710006590368
181 8.888301554383428
182 8.861661261459217
183 8.841311961135393
184 8.837004069620903
185 8.776815202434207
186 8.728367396894834
187 8.692028505699355
188 8.682866622136627
189 8.670918143829455
190 8.652447843300285
191 8.638595735997772
192 8.613897469204401
193 8.568835904961336
194 8.562060732465644
195 8.542940290839866
196 8.530304620399082
197 8.52310273511541
198 8.475384364709534
199 8.431395930844545
200 8.428862625803427
201 8.400501317188906
202 8.397007312821334
203 8.371405482976115
204 8.34355097164458
205 8.325087102572562
206 8.301213794986475
207 8.280053586318788
208 8.26717802747166
209 8.260512351092807
210 8.215614732409085
211 8.193998445588317
212 8.1737908687597
213 8.162052284688277
214 8.089560260167184
215 8.085854585656373
216 8.063979158596183
217 8.029197766123179
218 8.014530565574303
219 7.995281942177934
220 7.9717514960656795
221 7.949621388332899
222 7.930132773066115
223 7.9155377552635935
224 7.908815639472589
225 7.856749435244985
226 7.844343006487732
227 7.81514403982299
228 7.791513303351989
229 7.760477833825746
230 7.7565203766155655
231 7.717725014910921
232 7.70358158960203
233 7.672527346907825
234 7.645393312223349
235 7.63561710669269
236 7.593791419523004
237 7.562581420302761
238 7.552415320700582
239 7.511574750364386
240 7.492078990849149
241 7.481715918946436
242 7.462462064956284
243 7.443378854945944
244 7.429781250666801
245 7.402090362897484
246 7.388575521798948
247 7.349549504023865
248 7.331231352007148
249 7.31204332571226
250 7.2997841410039825
251 7.2542535118072715
252 7.214970691889386
253 7.213333019247961
254 7.18891421805201
255 7.171299648070068
256 7.163160027922695
257 7.134707793077032
258 7.12793844965916
259 7.098380163872239
260 7.063533051000431
261 7.056792192014374
262 7.030997759629147
263 6.998575108242337
264 6.9846309877297585
265 6.9391508373684685
266 6.93002285766379
267 6.899646944985706
268 6.8905647399085295
269 6.874764914361896
270 6.819351989696151
271 6.804715835288758
272 6.780929995582661
273 6.763268226901863
274 6.74012481022998
275 6.717713986935307
276 6.687596553403577
277 6.659418349471936
278 6.625186748913715
279 6.587254394861419
280 6.564504339355087
281 6.5552249810689025
282 6.536742778843329
283 6.5234887089668145
284 6.4967473930400415
285 6.464016764170274
286 6.441291028103109
287 6.430521829506379
288 6.418599747595024
289 6.407643460202344
290 6.387907078090522
291 6.342442572080558
292 6.327811623299111
293 6.3008350263308674
294 6.285079514511952
295 6.265461464285551
296 6.251238576641106
297 6.227243672173331
298 6.192507923139692
299 6.164413686059868
300 6.152387673421578
301 6.130324501024149
302 6.102978996591528
303 6.060303656162606
304 6.045732225248683
305 6.017910292307677
306 5.990586041263789
307 5.975905773820103
308 5.958245237544466
309 5.918357667115466
310 5.9130266842963355
311 5.8843155799195195
312 5.866910882440082
313 5.818666343936314
314 5.8081970379374726
315 5.7690794570633654
316 5.737273532598424
317 5.713959284322227
318 5.682705090589436
319 5.646878660423966
320 5.635679263040617
321 5.602015649057782
322 5.586764756468906
323 5.565088072540597
324 5.555707779232082
325 5.54244057901383
326 5.506657891007643
327 5.495014575687697
328 5.4803853813182375
329 5.45069878554616
330 5.424184797701672
331 5.397732182233794
332 5.384285584960034
333 5.342228448128474
334 5.309288054397785
335 5.291815057263541
336 5.278073917651892
337 5.264547523282848
338 5.1936628088585275
339 5.18671575422154
340 5.1609691697240105
341 5.127465407099982
342 5.114307849692214
343 5.08681239234808
344 5.067262485886613
345 5.054817776387534
346 5.035475041003722
347 5.018466857719089
348 4.976827898834873
349 4.951076196316193
350 4.916682778997743
351 4.880225721834433
352 4.863041162422768
353 4.844610111887412
354 4.8279668398341276
355 4.805856274931559
356 4.73720185219387
357 4.701484302492672
358 4.68941336418225
359 4.675133977427559
360 4.647526748290055
361 4.643121887141838
362 4.604927175143662
363 4.5721867930309745
364 4.564979365959152
365 4.538622567384411
366 4.5212228151157765
367 4.490499963084219
368 4.434716468453322
369 4.400843878575337
370 4.373547839882161
371 4.359060304179006
372 4.308777227300002
373 4.243170416679288
374 4.21073199033735
375 4.198501295741925
376 4.176169194809648
377 4.140180240934742
378 4.117256316924507
379 4.101127420872041
380 4.052011915685415
381 3.9973249654310217
382 3.9675038776706613
383 3.933882121975857
384 3.8890317878782716
385 3.817391442710992
386 3.7990224872882057
387 3.778035831789147
388 3.7471542797996396
389 3.662556404896798
390 3.6078688767974416
391 3.5561846456566233
392 3.505963329047118

==> fig/dimensionbounded.txt <==
x,  y
9, 52.6
13, 86.2
392, 16.7
634, 22.0
16384, 9.78

==> fig/dimensionubounded.txt <==
x,  y
9, 98.4
13, 99.8
392, 62.5
634, 65.1
16384, 17.4

==> fig/featureimpact-append.txt <==
x,  y
0.40,142
0.65,210
1.00,773
1.33,931
1.80,952
2.11,935

==> fig/featureimpact.txt <==
x,  y
0.40,0
0.65,64
1.00,113
1.33,288
1.80,751
2.11,987

==> fig/featureimpactub-append.txt <==
x,  y
0.40,69.3
0.65,99.3
1.00,99.6
1.33,100.0
1.80,100.0
2.11,99.8

==> fig/featureimpactub.txt <==
x,  y
0.40,68.9
0.65,92.7
1.00,92.9
1.33,96.1
1.80,99.0
2.11,99.8

==> fig/featureimpactwhitebox-append.txt <==
x,  y
0.40,43.4
0.65,97.9
1.00,98.9
1.33,99.9
1.80,100.0
2.11,99.8

==> fig/featureimpactwhitebox.txt <==
x,  y
0.40,0
0.65,21.8
1.00,34.5
1.33,88.4
1.80,97.9
2.11,99.6

==> fig/subsetsize-fuzz-append.txt <==
x, y
10, 488
15, 700
20, 773
25, 821
30, 895
50, 906
100, 881

==> fig/subsetsize-fuzz.txt <==
x, y
10, 115
15, 118
20, 113
25, 96
30, 107
50, 116
100, 81

==> fig/subsetsize-whitebox-append.txt <==
x, y
1, 4.30
10, 41.9
15, 98.3
20, 98.9
25, 100
30, 100

==> fig/subsetsize-whitebox-time-append.txt <==
x, y
1, 0.54
10, 1.43
15, 2.03
20, 2.53
25, 3.13
30, 3.66

==> fig/subsetsize-whitebox-time.txt <==
x, y
10, 3.47
15, 3.88
20, 4.45
25, 4.88
30, 5.40
50, 7.47
100, 12.55

==> fig/subsetsize-whitebox.txt <==
x, y
10, 12.8
15, 21.2
20, 34.5
25, 35.2
30, 37.0
50, 40.8
100, 45.2

==> fig/yuanyuan.txt <==
x,y
0.05, 0.048000
0.1, 0.056
0.15, 0.078
0.2, 0.13
0.25, 0.18
0.3, 0.222
0.35, 0.288
0.4, 0.368
0.45, 0.470
0.5, 0.548
0.55, 0.638
0.6, 0.7
0.65, 0.748
0.7, 0.774
0.75, 0.810
0.8, 0.854
0.85, 0.906
0.9, 0.976
0.95, 1.000
1.0, 1.000
